Parsimonious disturbance-aware minimum-time planning with parametric uncertainty

This study presents and validates a minimum-lap-time planning (MLTP) framework for motorsport applications that embeds robustness against both state disturbances and parameter uncertainty. The methodology builds upon a prior disturbance-aware framework that, at each track point, propagates stochastic vehicle dynamics over a short horizon and tightens tyre-friction constraints based on the worst-case scenario at horizon end. We extend the formulation to account for uncertainty in key vehicle parameters: moment of inertia, centre-of-mass position, and aerodynamic drag coefficient. To keep the extended formulation computationally tractable, a spatially selective, parsimonious activation strategy confines the robust constraints to the circuit segments where they are most critical. We demonstrate the improved driveability of the robust references by employing a model predictive controller (MPC) as a virtual test driver. For each reference, the same MPC drives a simulated FSAE (Formula SAE) car over 1000 runs on a representative Barcelona-Catalunya sector, with randomly realised impulsive disturbances and parameter scatter. We compare a nominal reference, planned without robustness, against its robust counterparts. The latter yield consistently fewer failed runs and, at a moderate sector-time cost, show tighter dispersion of key signals (vehicle inputs, axle saturations) around the reference values, evidence of better trackability.

==> post_proc/dispersion/lazy_s_p_4_short/adherence_front.csv <==
s_m,alpha,p10,p25,p50,p75,p90,MPC_undist,MLTP
3255.0,0.7000724808847073,0.0019588887726872174,0.00196475911373864,0.00197059565540314,0.001976659438498507,0.001981521533506192,0.001971558571832621,0.00197633605503209
3258.080808080808,0.700735088858981,0.0018845214989070599,0.0019451241756661183,0.002021178864001511,0.0021027672715242265,0.002178291658980327,0.0020210783381782054,0.0020050551520502218
3261.161616161616,0.7013976968332547,0.002325077630769572,0.002397351873234187,0.0024747299396385026,0.0025568067173216526,0.0026215731528722456,0.0024721369230430983,0.0023088253897222836
3264.242424242424,0.7020603048075285,0.0029651540450788766,0.003044723369866405,0.0031368962434481134,0.003229080944594717,0.0033038729064381552,0.003135284541951633,0.0029493816976922747
3267.3232323232323,0.7027229127818022,0.003876921429564582,0.0039538381676758666,0.004059510822737133,0.004155439410199466,0.004238653397027492,0.004054136335241966,0.003903848336658046
3270.40404040404,0.7033855207560759,0.004972907610906494,0.005056127642282906,0.005164957378175005,0.0052730109602088585,0.0053686015892125795,0.005170079672396822,0.005112117867057942
3273.4848484848485,0.7040481287303496,0.006106999409635694,0.006219080213075942,0.006341761355114991,0.006464700830448923,0.006574975047870165,0.006359975739193928,0.006354141963770857
3276.5656565656564,0.7047107367046234,0.006904071156139135,0.007029853736980242,0.007152526204655481,0.007281109232823636,0.007408525852264364,0.007169193573155368,0.007149797753569498
3279.6464646464647,0.7053733446788971,0.007345906627374027,0.007477068909531177,0.007608712942249769,0.007735357045379299,0.007844789326381971,0.007615498728429408,0.007003767578529027
3282.7272727272725,0.7060359526531708,0.07321481693461401,0.07560333893337004,0.07818886056793663,0.08094473570070493,0.08383140480028575,0.0786676257986447,0.1331258374349879
3285.808080808081,0.7066985606274445,0.45157499516036215,0.4688124909272545,0.4876802026694983,0.5077077288700669,0.5304544023954568,0.4910424128978104,0.5283046379223479
3288.8888888888887,0.7073611686017182,0.5495198689282368,0.5731146006857253,0.5967434781571674,0.6219217224117526,0.6500354988294049,0.6005812173217998,0.604215283934535
3291.969696969697,0.708023776575992,0.5445680780235445,0.5677225430230899,0.590908726290486,0.6157075435282049,0.6440556941003808,0.5946749842251567,0.5995273563037655
3295.050505050505,0.7086863845502657,0.529396297166716,0.5487916818982229,0.5717716340890482,0.5960508861095781,0.6229935067851584,0.5756165270068648,0.57937662975197
3298.131313131313,0.7093489925245394,0.5151673953630245,0.534679497722745,0.5569849448327348,0.5804056954113413,0.6062693597124935,0.5605923844538558,0.565203048756612
3301.212121212121,0.7100116004988131,0.5081753079370381,0.5268183103179123,0.5491729995296755,0.5722002001922603,0.5979617755597858,0.5528513443297858,0.5580348645613538
3304.2929292929293,0.7106742084730868,0.5039997025803677,0.522780794797381,0.5448956002912744,0.5681988154615454,0.593717811457284,0.5487905420899329,0.5541415852597081
3307.373737373737,0.7113368164473606,0.5023474973031923,0.5213550789435345,0.5426897387871736,0.5661303412335228,0.5913609132997283,0.5468612444952573,0.5520138497584681
3310.4545454545455,0.7119994244216343,0.5010425741905272,0.5204979454831437,0.5419662682793819,0.5656508122346608,0.5909659417561903,0.5461886778763854,0.5512649302814114
3313.5353535353534,0.712662032395908,0.501636444635798,0.5209767956887952,0.5429816228859068,0.5663151459070538,0.5921614274516165,0.5469031806096462,0.5518393180763594
3316.6161616161617,0.7133246403701817,0.5039237827611658,0.522862549250375,0.5449697358675977,0.5687192833803395,0.5947893145229296,0.5491942371616362,0.5539945592083567
3319.6969696969695,0.7139872483444555,0.5066630310084214,0.5264286624056174,0.5484898100957226,0.571924794944991,0.5989914091196133,0.5526659756940613,0.5575460524312413
3322.777777777778,0.7146498563187292,0.511372154912145,0.5310146744166581,0.5533553143359997,0.5764859097353128,0.6040465186358579,0.5573710957903564,0.5622171500795291
3325.8585858585857,0.7153124642930029,0.5165267449714582,0.5364954139366123,0.5593330189781267,0.5827145425828995,0.610762547827465,0.5634629507623711,0.5674925827810803
3328.939393939394,0.7159750722672766,0.5223598709341766,0.542584395196837,0.5652249246935896,0.5885597787843079,0.6169395269452476,0.569290671012407,0.5715216467787692
3332.020202020202,0.7166376802415503,0.5280203044334176,0.547301090294167,0.5692328460069009,0.5923526984104627,0.6193946711366581,0.5731223144879972,0.5718860973724302
3335.10101010101,0.7173002882158241,0.5349106053064454,0.5524085632940833,0.5720444318358475,0.5922723610922089,0.6148712032023559,0.5749105292522391,0.5664749979358562
3338.181818181818,0.7179628961900978,0.5513014294366624,0.5642298145927245,0.5789837632820616,0.5930106011196534,0.6074114396932908,0.5800242941417079,0.570199837050525
3341.2626262626263,0.7186255041643715,0.6270492986577773,0.6334231072064868,0.6409641716431831,0.6491792509257375,0.655956826651071,0.640971968734615,0.6330951992961203
3344.343434343434,0.7192881121386452,0.8091765829691979,0.8150432309535832,0.8212043275601346,0.8270939880678927,0.8323280239798069,0.8208951177811962,0.7835240793912539
3347.4242424242425,0.7199507201129189,0.8917927845541196,0.9023581492930365,0.9134317661955217,0.9235850397428609,0.9322448602949025,0.9144310337431283,0.8761241755068626
3350.5050505050503,0.7206133280871927,0.8941519854472606,0.9087468022728873,0.9232525567873293,0.9373800278159278,0.9484720000815502,0.9246565298370788,0.8940318340105726
3353.5858585858587,0.7212759360614664,0.8996989641026347,0.9110062234708919,0.9240436292025345,0.9367007609657236,0.9478860290594477,0.9260540440661624,0.897446023423643
3356.6666666666665,0.7219385440357401,0.8858387795601609,0.8990680452330153,0.9128940466621102,0.9268902969546847,0.9389839860815407,0.9147395248965742,0.9051062010292236
3359.747474747475,0.7226011520100138,0.8819841405007132,0.8961617280147336,0.910749254422844,0.9255456536322321,0.9375428533449638,0.9121821859127942,0.9166299219543498
3362.8282828282827,0.7232637599842876,0.8936531363313391,0.9109473235281593,0.9287596867626344,0.9450396819744992,0.9595074117305505,0.9305141227040363,0.9292109260352908
3365.909090909091,0.7239263679585614,0.9132321074601121,0.9312294375432094,0.9523287496785979,0.9711368938700771,0.9856167600703638,0.9538291147122832,0.9338638813415048
3368.989898989899,0.724588975932835,0.9250476032386393,0.9440187800207845,0.965894616204918,0.9846193681634843,0.9975192217209973,0.9680808375610583,0.933343664038426
3372.070707070707,0.7252515839071088,0.9001974411256517,0.9264802201054301,0.9580276064386828,0.9861540784548076,0.9956824339804166,0.9617209715324905,0.9341130581295174
3375.151515151515,0.7259141918813824,0.8808380800744338,0.9124024217820288,0.9467246444921051,0.977275204971389,0.9950912755241927,0.9501919899327584,0.9426033347397045
3378.2323232323233,0.7265767998556563,0.8878154255774436,0.9230771758199898,0.9591966908402444,0.9926851127301533,0.9980538251809918,0.9638040684476539,0.9549481488724448
3381.313131313131,0.7272394078299299,0.9182098145477802,0.9505683178123404,0.9872748404281548,0.9969872924266836,0.9992248624531602,0.993077134777058,0.9639440274530439
3384.3939393939395,0.7279020158042037,0.9038857186125154,0.9348697342675771,0.966284618357501,0.9943769878771157,0.9995182192522611,0.971156364451013,0.9575671461999335
3387.4747474747473,0.7285646237784773,0.8810308738665489,0.9057739303882804,0.9327154982775326,0.9582067894915814,0.9790213461765862,0.9340674819002632,0.9448335338706682
3390.5555555555557,0.7292272317527512,0.8446990335723533,0.8701859056135124,0.8987151970196103,0.9264134442852502,0.9485383411045283,0.897031718836058,0.9293817665884426
3393.6363636363635,0.7298898397270248,0.8081249553109913,0.835666722630328,0.8682531013252122,0.9001890478684995,0.9273816924809594,0.8682713131472666,0.8999955845246567
3396.717171717172,0.7305524477012986,0.7958566577838085,0.8258490413140552,0.8601174793477304,0.8948817100574993,0.9257012503826376,0.8624554574743706,0.8711723047815532
3399.7979797979797,0.7312150556755722,0.7935115450259155,0.8244681000848786,0.86041445977757,0.8943682962492238,0.9249152239235398,0.8622431410364548,0.863090971340963
3402.878787878788,0.731877663649846,0.7672295453855144,0.8014997857143384,0.8377850349927618,0.8739763500194391,0.9047785511063517,0.839686955146267,0.8575184911203786
3405.959595959596,0.7325402716241197,0.7239850072367174,0.7573891948312632,0.794919210170868,0.8317743477002026,0.8644029225571396,0.7958232314839079,0.8310625610373187
3409.040404040404,0.7332028795983935,0.6485129097086787,0.6868620198271648,0.7290924682488065,0.770304028171413,0.8064500397343314,0.7309813145034407,0.7802441543089905
3412.121212121212,0.7338654875726671,0.5371914343240248,0.5885068019181809,0.6358897496484639,0.6828093991027743,0.7241659250657485,0.6397549512299658,0.6986312673781088
3415.2020202020203,0.7345280955469409,0.40223283136149895,0.4592159561065775,0.5136963397539416,0.5674161779300115,0.6121797195159066,0.5191465616377234,0.5830186053725058
3418.282828282828,0.7351907035212146,0.2585522477929761,0.3183587218783012,0.3738767256260256,0.4284060875804405,0.4747695206697936,0.3780435543205107,0.43909575293902203
3421.3636363636365,0.7358533114954884,0.13582398176270627,0.18721610431421504,0.23445808245557226,0.28399753684612283,0.33023902203336924,0.2379434710787701,0.2865485147195125
3424.4444444444443,0.736515919469762,0.05137722358532754,0.08830688806042318,0.1228147916140082,0.16278040818965717,0.20142759795013812,0.12487106237215045,0.15692116069508602
3427.5252525252527,0.7371785274440358,0.012358454242301057,0.031725264067792955,0.05206884142081673,0.07849357059392147,0.10723657757958366,0.053698545313477626,0.07015279397573457
3430.6060606060605,0.7378411354183094,0.0016761341174427592,0.008513928360497056,0.019083813246425354,0.03428226993134879,0.052891608964797124,0.019347477056187157,0.026717122520503192
3433.686868686869,0.7385037433925833,0.00043510257860071073,0.0027756173948149197,0.007135423308317561,0.01615310132463884,0.027814264555225825,0.006761767555578422,0.009998272420589064
3436.7676767676767,0.7391663513668569,0.00026862523991942123,0.0014547132235616567,0.004172422973669834,0.009453744474087299,0.017679743289969116,0.00332078920813764,0.0053228630046514664
3439.848484848485,0.7398289593411307,0.0002414524932182341,0.001568992619240132,0.0043667472064714205,0.008895735696339724,0.01577125190285042,0.0037009982042133286,0.0055450472494575345
3442.929292929293,0.7404915673154043,0.0009248273366455915,0.003748121103677034,0.007916044652350481,0.012749151095054688,0.019200381881609278,0.007181650367644347,0.00957424401048038
3446.010101010101,0.7411541752896781,0.005425548966538396,0.010833195875643516,0.01610678968899098,0.021995709814926413,0.027254666052567617,0.015199075740259211,0.018506068724963912
3449.090909090909,0.7418167832639518,0.01785430712088727,0.02490211433257019,0.030904966877624576,0.03747071050941139,0.043358429124340465,0.029762614012553153,0.034125478881249977
3452.1717171717173,0.7424793912382256,0.038727294521659385,0.04647971343037055,0.053564324364548,0.059804653333035473,0.0665955984684929,0.051887768759687446,0.05692307752230704
3455.252525252525,0.7431419992124992,0.06695592091401237,0.07460680574300574,0.08265946255775494,0.08998298510526974,0.0981920591463593,0.08129530035592791,0.08704998096039104
3458.3333333333335,0.743804607186773,0.10084440406678216,0.10919831914518421,0.11832084131875328,0.12741748625705274,0.13810329355385564,0.1173892199060852,0.12373085495508247
3461.4141414141413,0.7444672151610467,0.13672313490251883,0.14764481934714357,0.15981470256707658,0.17161749449555935,0.1841855176982753,0.15853245726620147,0.16526504858607313
3464.4949494949497,0.7451298231353205,0.1765217162742043,0.18961477226417922,0.2051336112411684,0.22000033298390997,0.2345324494727288,0.20344709040030245,0.2104059584868024
3467.5757575757575,0.7457924311095941,0.21640376803441094,0.2309420748911666,0.25005203439533397,0.26714209517419696,0.2844527243217116,0.24789611335733144,0.25783690789448704
3470.656565656566,0.7464550390838679,0.2567881823538197,0.2749019577993513,0.2961914888369287,0.31619262495923767,0.33432615566196794,0.2938632798536123,0.30639735206890445
3473.7373737373737,0.7471176470581415,0.29820188676164655,0.32050044815374257,0.3440466516586299,0.3653943948400995,0.38515684011829837,0.34117651075558736,0.35508240184803197
3476.818181818182,0.7477802550324154,0.3425865758427496,0.3678240649158276,0.3929069956811553,0.41583536041940217,0.43806663828477804,0.38995078811702427,0.4031617719711119
3479.89898989899,0.748442863006689,0.3845938399761458,0.4123852379411934,0.4388107767623382,0.463367144807962,0.4850986507171947,0.43596794807485895,0.44949376292659676
3482.979797979798,0.7491054709809628,0.4253860710065996,0.45428458248433284,0.4815346112890327,0.5063795513426067,0.5290637722062986,0.4785455118548823,0.49213628876917537
3486.060606060606,0.7497680789552364,0.46294648013655176,0.4909502788828044,0.5185714452086388,0.5448611891923529,0.5664451072788211,0.5168405410397476,0.5296243778435321
3489.1414141414143,0.7504306869295102,0.4942626037373411,0.5216210649815454,0.5495067770317483,0.574636859773716,0.5963250789723769,0.5478477884426433,0.5605947329440545
3492.222222222222,0.751093294903784,0.5173355915387019,0.5443986218351864,0.5718956191966514,0.5963597201559776,0.6169672580909844,0.5704492065422322,0.5840080485542679
3495.3030303030305,0.7517559028780577,0.5328646202571509,0.559198189818451,0.5855285235312767,0.6088136690013893,0.6301472901218239,0.5847251353857259,0.5999449991908598
3498.3838383838383,0.7524185108523314,0.54438867810502,0.568418614260421,0.5927756478071955,0.6150873948796567,0.6343889470470648,0.5924567246621754,0.6086405009687276
3501.4646464646466,0.7530811188266051,0.5553143699194475,0.5777828646934327,0.599248650966067,0.6185316350955146,0.6376358065164897,0.5992128108731738,0.6108535636514731
3504.5454545454545,0.7537437268008789,0.5634594297529089,0.5846468993708238,0.6041260549324223,0.6211439338846424,0.6386048140674401,0.6040847187938185,0.6082728385925772
3507.626262626263,0.7544063347751526,0.5641437549357726,0.5846296145162311,0.6036415912751419,0.6196512388377599,0.6360466224104856,0.6032072550084001,0.6013809856605997
3510.7070707070707,0.7550689427494263,0.5593667221765658,0.5807658491295518,0.5980639388748357,0.6135586137287434,0.6289141496533058,0.5977417484955587,0.5909643157066827
3513.787878787879,0.7557315507237,0.5401016408470888,0.5617117623766175,0.580747109055409,0.5975186551758813,0.6134016027491904,0.5816974550145771,0.576295263715444
3516.868686868687,0.7563941586979737,0.515398989992112,0.537289604141746,0.5584189572632242,0.5761007559760295,0.5924920547654942,0.558933999289181,0.5541681066356217
3519.949494949495,0.7570567666722475,0.482553629850963,0.50472894794059,0.5271915377087215,0.5460480329848508,0.5628420023841543,0.5269658927939025,0.5221864795608235
3523.030303030303,0.7577193746465212,0.43277082509159315,0.4570121302287496,0.48160743008590645,0.5016780013529791,0.5207797870625601,0.4799448230020796,0.4781644196580185
3526.1111111111113,0.7583819826207949,0.3673038921653256,0.3930069245124902,0.4191902917998027,0.4423769818273836,0.46267827353409924,0.41702359331207456,0.4207475333042862
3529.191919191919,0.7590445905950686,0.2917646518311099,0.31822709544756955,0.34645567597972776,0.3708779727820386,0.3935711016377544,0.343572822521053,0.35266167671507936
3532.272727272727,0.7597071985693423,0.21321531481707198,0.24006035320629954,0.2680459836163592,0.29339556766036146,0.31548502588469013,0.2657705849991914,0.27880155506379256
3535.3535353535353,0.7603698065436161,0.14231050439132734,0.16757401262099755,0.19335828250440107,0.21833874593523736,0.2389260520245756,0.19136572639392185,0.20459070824247555
3538.4343434343436,0.7610324145178898,0.08357575983768681,0.10396460199554627,0.12530378429189495,0.1471030323798422,0.1644128206633241,0.12362908196237563,0.13522264756595334
3541.5151515151515,0.7616950224921635,0.03864670478193609,0.053044841774138665,0.06965796765625216,0.08644419049263252,0.10176344018402256,0.06816933911107241,0.07640348098692153
3544.5959595959594,0.7623576304664371,0.010829028694045537,0.01882502880722771,0.029274911311720782,0.04039458526874359,0.05199189447628931,0.028336322160663965,0.032972784590530775
3547.6767676767677,0.763020238440711,0.0004380019379987131,0.002380429801500509,0.006471006268877994,0.012146680566464896,0.018836547183378825,0.006107736538662062,0.007448846923124371
3550.757575757576,0.7636828464149847,3.781305452529838e-05,0.00020322016916489417,0.0008600516842455774,0.002732325307990881,0.005760943479891206,1.6154372444122423e-05,0.0006025658980029899
3553.838383838384,0.7643454543892584,0.0006832990475939424,0.002237572897505098,0.0052525530647629624,0.010192001113529994,0.015970784051593804,0.005570328250507511,0.005385720474134671
3556.9191919191917,0.765008062363532,0.0064661779800668385,0.010975005655248563,0.016381433796420125,0.023509274455846583,0.030914736615947798,0.016945114848211606,0.01695910912301655
3560.0,0.7656706703378058,0.015797967060396108,0.021968947107360814,0.02866602302918211,0.03700661784290981,0.04503609169261994,0.02908492280754368,0.028832697237148534


==> post_proc/dispersion/lazy_s_p_4_short/adherence_rear.csv <==
s_m,alpha,p10,p25,p50,p75,p90,MPC_undist,MLTP
3255.0,0.7000724808847073,0.11832778869006004,0.12103803689367842,0.12464682983790892,0.12865797309126226,0.13178984648540756,0.12426740759798438,0.126023767411245
3258.080808080808,0.700735088858981,0.11782659619097603,0.12054028242268269,0.1241617646494628,0.128032879751208,0.13118583772424258,0.1237307153197356,0.12616290859052054
3261.161616161616,0.7013976968332547,0.11827172649144412,0.12103423572218458,0.12457004561437995,0.12842500353512776,0.13151446710490977,0.12405054883519297,0.12663131830466148
3264.242424242424,0.7020603048075285,0.11914865835380509,0.12183529791096046,0.12548507056351688,0.1292532608476479,0.1323934712079227,0.12512994333199595,0.12707913978518215
3267.3232323232323,0.7027229127818022,0.11977641029319835,0.12253975444836612,0.12613390445705333,0.12987566944996418,0.13295775679548022,0.12572951782856054,0.12773064083730737
3270.40404040404,0.7033855207560759,0.12048170774017482,0.12317064105988829,0.1266211542916469,0.13036640861246407,0.13335308725844428,0.12631464930601394,0.12858864330843012
3273.4848484848485,0.7040481287303496,0.11914660917373673,0.12182801945782185,0.12516338078103234,0.12877338336833632,0.1318601994174578,0.12484931266228913,0.12950015726081202
3276.5656565656564,0.7047107367046234,0.11916245523598538,0.12169415086570881,0.12504118684303367,0.12860113973910428,0.1316256443538815,0.12470256138941056,0.130004095905522
3279.6464646464647,0.7053733446788971,0.09628031393453515,0.09825425215584584,0.10083758406884749,0.1035255615547214,0.10605040880183352,0.10048138037746737,0.08337132210171914
3282.7272727272725,0.7060359526531708,0.04347789783686795,0.04451519974281297,0.045595001164607685,0.046797288175019575,0.0478984536388046,0.04546187468556874,0.07695091617132636
3285.808080808081,0.7066985606274445,0.5232111499852915,0.5581663543833253,0.5943342476444249,0.633517910665404,0.6763349983669237,0.5878223611604283,0.6768120035808788
3288.8888888888887,0.7073611686017182,0.7645993393258408,0.8231986352147025,0.8839148717665875,0.9497067669342583,1.0,0.8720389773015015,0.8683250771797126
3291.969696969697,0.708023776575992,0.7432679658277719,0.7988185336281327,0.8572586755089436,0.9193327777081977,0.9978558781044988,0.8459719834014169,0.8441111089320303
3295.050505050505,0.7086863845502657,0.6933183349737227,0.7437639683543582,0.7951827055342084,0.8511568304820953,0.9215163582832533,0.7856084354239845,0.7806081294256321
3298.131313131313,0.7093489925245394,0.656643829776811,0.7022314834094447,0.7488980761043507,0.8007589819182857,0.8625024655025392,0.7406232819695037,0.737638474811674
3301.212121212121,0.7100116004988131,0.6359257586723269,0.6794570889711398,0.7239764000962965,0.7729529354760579,0.8283742188167795,0.7157002870880462,0.7138924682801757
3304.2929292929293,0.7106742084730868,0.6229323085410762,0.6647186941189487,0.7076569930154968,0.7551345455152444,0.8076485053504954,0.6997014032731353,0.6980398588099914
3307.373737373737,0.7113368164473606,0.6132829239671596,0.6543383826809049,0.6960470259479024,0.7424130989496343,0.7917100459189503,0.6882667076584689,0.685970323234798
3310.4545454545455,0.7119994244216343,0.6062719698771998,0.6461899145440567,0.6865030575162268,0.732242576380773,0.7793889549182025,0.6794135853623371,0.6766084622978359
3313.5353535353534,0.712662032395908,0.6018509048633053,0.6404978395118688,0.6808702848846337,0.7255746366495024,0.7716125722284453,0.6736290475191584,0.6704227782004308
3316.6161616161617,0.7133246403701817,0.6011939395171286,0.6390172340526192,0.6791744456992306,0.72375707852472,0.7682583085036745,0.6718346050801888,0.6683437273311641
3319.6969696969695,0.7139872483444555,0.6039009762705263,0.640449888801015,0.6814737489361609,0.7244529615752318,0.7694860189937069,0.6736781385156267,0.6699719371049278
3322.777777777778,0.7146498563187292,0.6087735503285513,0.6454738061709001,0.6858890684684963,0.7284050405505602,0.7744749294955406,0.6783148186844762,0.6751954538773347
3325.8585858585857,0.7153124642930029,0.6155691343901711,0.652553070578617,0.6919827534112295,0.7344132509809079,0.7807724881989565,0.6847821334238073,0.6827653187342354
3328.939393939394,0.7159750722672766,0.6218957483731629,0.6587527012990446,0.6972962072647879,0.7392739760423926,0.7849282358960736,0.6902931987921062,0.6899271670166023
3332.020202020202,0.7166376802415503,0.6273949965557428,0.6622056940851722,0.6980360359192062,0.7374782911505833,0.7792034126427785,0.6917745394421511,0.6950078202929516
3335.10101010101,0.7173002882158241,0.6345502558617583,0.6626785600631011,0.6924991273760157,0.7252257280347787,0.7574970250921772,0.6879720785285585,0.7030353367025286
3338.181818181818,0.7179628961900978,0.6667027919398353,0.6866803799130183,0.7063602535935498,0.728360417300686,0.7487240311271687,0.703675479531688,0.7318200383075455
3341.2626262626263,0.7186255041643715,0.7490610507618937,0.7595545285291168,0.7720297678299264,0.7841060032884672,0.7956683268011707,0.7707584802040772,0.784913453207743
3344.343434343434,0.7192881121386452,0.8381801774207307,0.8432375896482704,0.8488146479725946,0.8540203185014585,0.8591625854021192,0.8484092518701023,0.8367119292032661
3347.4242424242425,0.7199507201129189,0.888202269628651,0.8904010375031629,0.8922849923721268,0.8940440519129899,0.895534935707119,0.8928263898630224,0.8727952640356395
3350.5050505050503,0.7206133280871927,0.8893980769232009,0.8955521412647514,0.9011734040907488,0.906423936046985,0.9110780552205077,0.9024054071157387,0.8874271764764722
3353.5858585858587,0.7212759360614664,0.8599197494355272,0.8704038424009478,0.8796278805859641,0.8871079185377728,0.8940174744571341,0.8807120297979882,0.8918084111346988
3356.6666666666665,0.7219385440357401,0.8734136112765395,0.880330592761681,0.8866375173278015,0.8916930742136794,0.8964521289871619,0.8873612179541331,0.8995141901600189
3359.747474747475,0.7226011520100138,0.8975573301791702,0.9035994849135274,0.9084951910938084,0.9127311359899684,0.9157742431042039,0.9084109106432177,0.9118663895436757
3362.8282828282827,0.7232637599842876,0.9182644356480137,0.9247913934463786,0.9314814584328525,0.9367189851150481,0.941319248774719,0.9324168733316414,0.920712088079356
3365.909090909091,0.7239263679585614,0.9250070418088291,0.9330129834033029,0.9410184664253859,0.9471498510197733,0.9515588040649255,0.9420453529557588,0.9187813992108044
3368.989898989899,0.724588975932835,0.8934812628339762,0.9043134877685121,0.9148066512266767,0.9225246376081913,0.9292299704191509,0.9168022042115592,0.8951993021242186
3372.070707070707,0.7252515839071088,0.8052896075116565,0.8349447226996806,0.8692703905860124,0.8997273234743007,0.9289033836295203,0.8708286747266681,0.8536837813481432
3375.151515151515,0.7259141918813824,0.7861566502490563,0.8123991617126298,0.8364373548882098,0.857834445065086,0.8725458497200682,0.8390589539453042,0.828323015435823
3378.2323232323233,0.7265767998556563,0.8448546608492093,0.8602724571416952,0.8768017866231836,0.8951532958576199,0.9130870771521696,0.8870424654791498,0.867851254882028
3381.313131313131,0.7272394078299299,0.8899230171249015,0.9211459438135685,0.9508604831587452,0.9839149409703742,1.0,0.9611207579658709,0.9425568518591648
3384.3939393939395,0.7279020158042037,0.8572112778290458,0.8965957712683222,0.9366747233367527,0.9810333019892983,1.0,0.9406543151692165,0.9396284520560687
3387.4747474747473,0.7285646237784773,0.8490196732211935,0.882515707259844,0.9214725891473861,0.9634456987127012,1.0,0.9202897380640781,0.9391359188545783
3390.5555555555557,0.7292272317527512,0.8570598121077766,0.8842207849736337,0.9172956047154179,0.9532674676590444,1.0,0.9157791487360408,0.9417263888193551
3393.6363636363635,0.7298898397270248,0.8693316296350224,0.8954265385435419,0.9263884415300143,0.9585975538343064,1.0,0.9251722479141214,0.9425914320198264
3396.717171717172,0.7305524477012986,0.8782394102309014,0.9050677282248727,0.9348854657100285,0.9686852186506957,1.0,0.9351689767766586,0.9422950207260642
3399.7979797979797,0.7312150556755722,0.8826639692398922,0.9079382110528005,0.9364311159337537,0.9691723974783754,0.9999999999999999,0.9395725230935209,0.9422763351019817
3402.878787878788,0.731877663649846,0.8698859934626147,0.8925289171656217,0.9178579193465881,0.944526416531065,0.993765430630186,0.9242729551245684,0.9310295357741284
3405.959595959596,0.7325402716241197,0.8504293500345144,0.869366983314136,0.8910092666519993,0.9162028996860054,0.9473094867820806,0.896652759889472,0.9110560858023194
3409.040404040404,0.7332028795983935,0.8254939501365636,0.8409407873142702,0.860515089658058,0.8829011104841464,0.9056534299383969,0.8662316635338577,0.883709185859758
3412.121212121212,0.7338654875726671,0.7801962038195946,0.7952440856469916,0.8134326981999315,0.8321402240049922,0.8538513755097276,0.819074212840265,0.838295213583112
3415.2020202020203,0.7345280955469409,0.713445593198804,0.7302273788450732,0.748053853570825,0.7686607923735409,0.7872450686271825,0.753964695789718,0.7733260401448883
3418.282828282828,0.7351907035212146,0.6293991362915456,0.6490178820848778,0.6685386159715453,0.6893445089906628,0.7090236598488052,0.6728452021588514,0.6908194694587791
3421.3636363636365,0.7358533114954884,0.5406481023795612,0.5603276440826532,0.5805641415425953,0.6022956154378716,0.6225234189117378,0.5829247585335693,0.5976413441733868
3424.4444444444443,0.736515919469762,0.46589642888883603,0.4799658317978614,0.49745338949120943,0.5162157018444457,0.5361720379536875,0.49785238783976404,0.508997784904776
3427.5252525252527,0.7371785274440358,0.4101580822631711,0.42102722324534525,0.43416726778380965,0.44940497348385955,0.4645065348123435,0.43177044891304345,0.43937318513944595
3430.6060606060605,0.7378411354183094,0.3729170602930712,0.3825006646836573,0.39372608783332574,0.4070319752880652,0.41948909018058955,0.3900137408178245,0.3949792045953979
3433.686868686869,0.7385037433925833,0.35026462729378205,0.3585942082740305,0.36947859537441063,0.3819805017343207,0.3936140789462082,0.36600606484073783,0.36939521316187207
3436.7676767676767,0.7391663513668569,0.33477893979508105,0.3429370530609611,0.35329893835462534,0.3658803377701244,0.3773280407171082,0.35087925242552814,0.3535973850648035
3439.848484848485,0.7398289593411307,0.32333406045104196,0.33140618330132754,0.3413193932003317,0.35372562908195926,0.36442854766537863,0.33942958335234724,0.3423157129661971
3442.929292929293,0.7404915673154043,0.3144332764323439,0.32191975496998676,0.33200943918610026,0.3439774671261423,0.35445068731284396,0.3303069440661668,0.33383799983850704
3446.010101010101,0.7411541752896781,0.3083864817723002,0.31617885772154986,0.3259613868071571,0.33733495011983433,0.3472861340219058,0.32431896495953216,0.3289230529570232
3449.090909090909,0.7418167832639518,0.30644214497918276,0.3138711652722007,0.32387344349518193,0.3348745057035283,0.34409867145498424,0.32155151508546154,0.32862466476062924
3452.1717171717173,0.7424793912382256,0.3095549582494693,0.31714016954919383,0.32768980367263306,0.3376052447158413,0.34679418310501875,0.3249576158365488,0.33355615106696396
3455.252525252525,0.7431419992124992,0.3186988658529879,0.3267318085336808,0.3369832017303993,0.3469071941565851,0.3566927405079631,0.33472225295448926,0.3442435752399587
3458.3333333333335,0.743804607186773,0.33292577255465605,0.34195656937696167,0.3520013184989872,0.3630647322682333,0.37304037812482593,0.35022160161522625,0.36044750857027386
3461.4141414141413,0.7444672151610467,0.35017959340968713,0.36086980469077595,0.37187945808266176,0.3838543032832301,0.39544796845740726,0.37025405396571354,0.38116250910208876
3464.4949494949497,0.7451298231353205,0.37023665518001897,0.3825581692746672,0.3962627305291252,0.4102131593308342,0.42224611428079806,0.39482490038797063,0.4056133010154692
3467.5757575757575,0.7457924311095941,0.3920610149118784,0.4063748846869286,0.42244971704219214,0.43835600673750025,0.4525894176250515,0.4208894976394693,0.43289462326470063
3470.656565656566,0.7464550390838679,0.4153385916107608,0.4313275271368093,0.44901731739688244,0.46745915384028813,0.48434833111947484,0.448087502302049,0.4621602276633538
3473.7373737373737,0.7471176470581415,0.43954791287598904,0.45669058336095186,0.4774616749145306,0.4988494958546097,0.5163203355435644,0.4762869311105806,0.4927429509699272
3476.818181818182,0.7477802550324154,0.46442249710537115,0.48526651807525784,0.5072082173445034,0.5302105326864941,0.548734631450477,0.5065004963082688,0.5240512584124525
3479.89898989899,0.748442863006689,0.49378187789420036,0.5152944716792193,0.5387473396830242,0.5626377613773075,0.5830665692306465,0.5382984090959141,0.5552956385374208
3482.979797979798,0.7491054709809628,0.5217443896361336,0.5457016175848849,0.5698654681336353,0.5939096711292785,0.6154526174329086,0.5696527448259622,0.5851738582848292
3486.060606060606,0.7497680789552364,0.5485216483966259,0.5736692353925555,0.5985768957927773,0.6233459173950546,0.6456755256506194,0.5985507326331554,0.6124785133195532
3489.1414141414143,0.7504306869295102,0.5714145377892887,0.5980823995598785,0.6230265986729178,0.6477257014089755,0.6708153794811563,0.6235664364269307,0.6360361910327536
3492.222222222222,0.751093294903784,0.5905852297247393,0.6181173852008334,0.6425785049639466,0.667082553514443,0.6895972617440141,0.6434274991205285,0.6547983175186086
3495.3030303030305,0.7517559028780577,0.6045654765576288,0.631896785992809,0.6561742231302197,0.679583360059266,0.7030385469191499,0.6571386101351734,0.6684281409692192
3498.3838383838383,0.7524185108523314,0.6129738699628794,0.6400496496955748,0.6634356436726072,0.6864512453792244,0.7094155989187851,0.6644497952596768,0.6767186734660156
3501.4646464646466,0.7530811188266051,0.6170821476101079,0.6420026147299349,0.6647125493001689,0.6872349121780346,0.7095826640594185,0.666546146679972,0.6799201226096809
3504.5454545454545,0.7537437268008789,0.6183082844214,0.6417556878239336,0.6633156492779481,0.6849711309293773,0.707152331547319,0.6653879524335571,0.6793281728950009
3507.626262626263,0.7544063347751526,0.6203213468516487,0.6413919196200841,0.6621177947281225,0.6817845103553073,0.7034231017699911,0.664284170084341,0.6750661064522201
3510.7070707070707,0.7550689427494263,0.6219083314685733,0.6419874983490407,0.6620505212979695,0.6799551863872125,0.700312341584206,0.664127441735541,0.6681634836756021
3513.787878787879,0.7557315507237,0.6229893281799781,0.6427367586529678,0.6616129049432824,0.6792760202732262,0.6986100844719747,0.6645527024763919,0.6583276944980471
3516.868686868687,0.7563941586979737,0.6146922426987763,0.6345915410259043,0.6537873218255345,0.6718097211208027,0.6917884721439578,0.6566348370012921,0.64373382720274
3519.949494949495,0.7570567666722475,0.5918152750254799,0.6130534294476195,0.6326966108303695,0.651704468954363,0.6717765645681124,0.6349446948574545,0.622553136801163
3523.030303030303,0.7577193746465212,0.5557464225881042,0.578962957321484,0.5993712671097815,0.6190630261670591,0.6385716922287745,0.6005350272786308,0.5926443409752605
3526.1111111111113,0.7583819826207949,0.5066279933301324,0.5321079073569619,0.5542109103212234,0.5749882706914129,0.5959268071864087,0.5539479380441789,0.5520780169954113
3529.191919191919,0.7590445905950686,0.4507784719076962,0.47536148566832964,0.5003760680700575,0.5223033215720086,0.543938047974396,0.49894606179043854,0.5019868589857605
3532.272727272727,0.7597071985693423,0.38956078232984614,0.4147535496949122,0.44093757540139566,0.46333876383860456,0.4867598458344818,0.4388259673822977,0.4454116743999266
3535.3535353535353,0.7603698065436161,0.32963294453859154,0.3549195499826027,0.37961297243270486,0.40381845161959806,0.42604325452030806,0.37781529542047826,0.38630848343270213
3538.4343434343436,0.7610324145178898,0.27625541003597337,0.2986835875078523,0.32215720658686303,0.34564950787862525,0.3656724454900437,0.3202112035148191,0.3287593032763572
3541.5151515151515,0.7616950224921635,0.23379397171337296,0.25213174827394325,0.27239618779078445,0.29272303197066724,0.3092303469846372,0.2699776996273055,0.27722545937002074
3544.5959595959594,0.7623576304664371,0.20273751873778414,0.21696281259072547,0.23282265988020692,0.24972185100449204,0.2644105661601421,0.23085926973157966,0.2360118777050078
3547.6767676767677,0.763020238440711,0.18605994996753866,0.1951890165226386,0.20769315086288231,0.219875159162367,0.2328684915471583,0.20566984103649497,0.20816786122596176
3550.757575757576,0.7636828464149847,0.18239445980316232,0.18678960696783695,0.19465862696197642,0.20402818983618168,0.21509727787624294,0.19329841586981542,0.19572848214263422
3553.838383838384,0.7643454543892584,0.18778949715361667,0.18983001991130155,0.19345898960182784,0.19967040942609718,0.20744749026166737,0.19245079080515545,0.19516618522543064
3556.9191919191917,0.765008062363532,0.1969959556766214,0.19839686198747764,0.200424514303555,0.20370272193404573,0.20849790431510526,0.19879435764324993,0.20179161553648922
3560.0,0.7656706703378058,0.20613249820281182,0.20762242862802094,0.20963311922373146,0.21183982870709656,0.21485298429867636,0.20766703074562842,0.21069576886761165


==> post_proc/dispersion/nominal_1_short/adherence_front.csv <==
s_m,alpha,p10,p25,p50,p75,p90,MPC_undist,MLTP
3255.0,0.7000724808847073,0.0008391843875011462,0.0008407905684731376,0.0008423741424624098,0.0008440649081426221,0.0008457563538341373,0.0008427382823964491,0.000798643526084616
3258.080808080808,0.700735088858981,0.001042647291558628,0.0010889463761634983,0.0011464329185881979,0.0012029076788832957,0.0012597050313202188,0.001145509038705998,0.0008570515533018213
3261.161616161616,0.7013976968332547,0.0008429376161687077,0.0008862049852372347,0.0009286542406679726,0.0009778913706402776,0.0010153553762638243,0.0009301190714262564,0.0008883616857857058
3264.242424242424,0.7020603048075285,0.0006963775685794061,0.0007321818913550548,0.0007783369034863723,0.0008198689503207913,0.0008600593679728416,0.0007767734661526883,0.0007274656366821897
3267.3232323232323,0.7027229127818022,0.0006069285673373214,0.0006374287605980507,0.0006855243590178855,0.0007267829995552322,0.0007594160016019221,0.0006819954021341085,0.000628437645768973
3270.40404040404,0.7033855207560759,0.0006600616116871214,0.0006949178986991967,0.0007361662287106485,0.000775170383430748,0.0008175425062932717,0.0007364412401352922,0.0006683467988706453
3273.4848484848485,0.7040481287303496,0.0008942782422968893,0.0009389472267383723,0.000986025012930414,0.0010379931879555926,0.001082854213379289,0.0009924298365024797,0.0009181270513512588
3276.5656565656564,0.7047107367046234,0.0013956780427505893,0.0014480103596499426,0.0015035034409160506,0.0015668475139740397,0.0016226574775261742,0.001509214510596665,0.001461652173825652
3279.6464646464647,0.7053733446788971,0.002205906952074149,0.002284776234601622,0.0023553163887141404,0.002422885418355898,0.002484087964414831,0.0023521339126459915,0.0023218131022272265
3282.7272727272725,0.7060359526531708,0.003233598890801921,0.003310060777390225,0.003401106577379494,0.003484685268343144,0.003573423782269609,0.0033983207247247934,0.0033766819308669667
3285.808080808081,0.7066985606274445,0.00433456219036285,0.004439714603363895,0.004553075216529808,0.00466524549628696,0.00476715760109966,0.00455614915291896,0.004184344404576589
3288.8888888888887,0.7073611686017182,0.03916011786066011,0.04032904938017365,0.04166802662897344,0.043056218851626644,0.0444296961540543,0.04197679388550761,0.15476379544741736
3291.969696969697,0.708023776575992,0.5239862904634371,0.5440086828042899,0.566253433440181,0.58978065449331,0.6162430117118911,0.569849233861585,0.6129628387704279
3295.050505050505,0.7086863845502657,0.582979242912982,0.6062723396531768,0.6362369514706776,0.664190265361966,0.6945336794812305,0.6410046581342088,0.646412803835991
3298.131313131313,0.7093489925245394,0.5693788460746358,0.5922890191051585,0.6376217295055169,0.6665246990113923,0.6968409131424426,0.6431648670686756,0.6497019002571779
3301.212121212121,0.7100116004988131,0.543772262271753,0.5875629073980153,0.6395192867494472,0.6684871910888879,0.6989300869356053,0.645030843460394,0.6518229037296867
3304.2929292929293,0.7106742084730868,0.5448164312316488,0.5889517908359707,0.6393808308498252,0.6687748733861513,0.698902985583144,0.645424311503985,0.6524435125281158
3307.373737373737,0.7113368164473606,0.5467929714266043,0.5891839814771178,0.6382482206352869,0.667829393973807,0.698336499499675,0.6444200815255747,0.6517315451968597
3310.4545454545455,0.7119994244216343,0.5466856725219955,0.5876950536397452,0.6355898504127867,0.6654377405211575,0.6954685359544921,0.6422177256448789,0.6497458364390509
3313.5353535353534,0.712662032395908,0.5459733495492652,0.5858809509386644,0.6321917246786213,0.6620913095369549,0.6918478540820039,0.6393086090620056,0.6469517564288663
3316.6161616161617,0.7133246403701817,0.5458975962840583,0.5842504509907833,0.6286113522931163,0.6584181600837788,0.6875231705558201,0.6360089554135694,0.6437272868984317
3319.6969696969695,0.7139872483444555,0.544917146089895,0.5822943352920597,0.6245130607231557,0.6544204737367891,0.6826424680740449,0.6324031707051107,0.6403870290092426
3322.777777777778,0.7146498563187292,0.5442291708854122,0.5808953036468829,0.6215809810676955,0.6507330614042927,0.6779922055423222,0.6288446888470397,0.6371321158539347
3325.8585858585857,0.7153124642930029,0.5458486310355873,0.5798076187174259,0.6184951819827569,0.6469207644805606,0.6729553442889958,0.6256946055359491,0.6340294802296178
3328.939393939394,0.7159750722672766,0.5463940239533821,0.5788699479841021,0.6156286710091481,0.6423398524727433,0.6673360550865658,0.6221426440525558,0.6311548874139705
3332.020202020202,0.7166376802415503,0.5484412143123676,0.5793434024884521,0.6128717471909434,0.6384584122502646,0.6623213098538897,0.6187081742433921,0.6289059384522695
3335.10101010101,0.7173002882158241,0.5555525116812275,0.5824885324747615,0.612615017422212,0.6370342971399863,0.6593209348279911,0.6176186320077895,0.6285368651284643
3338.181818181818,0.7179628961900978,0.5678260045056966,0.5915968622588752,0.6176870601191082,0.6389715442926154,0.659493203711783,0.6212740466737204,0.6327411178937438
3341.2626262626263,0.7186255041643715,0.600822861510845,0.6184252495959556,0.6368286301765378,0.6566587844321943,0.6726057167590642,0.6398867735304068,0.6490760053011817
3344.343434343434,0.7192881121386452,0.6709000228694534,0.6827553779472406,0.6946313267014974,0.7082403576416414,0.7206230255407312,0.6950766316692918,0.6947721202816063
3347.4242424242425,0.7199507201129189,0.7931861205189255,0.8011256069872628,0.8101873661900846,0.8206092538072104,0.8289939865600324,0.8068845880757175,0.7851390399227929
3350.5050505050503,0.7206133280871927,0.9249035595968831,0.9398353390261748,0.9560259868286823,0.9734308627687638,0.9889670538116005,0.9481413128695279,0.8988234157799342
3353.5858585858587,0.7212759360614664,0.9819983055224379,0.995920859637359,0.998601182443575,0.99945699294548,1.0000000084977607,0.9992969828317307,0.9724910681960944
3356.6666666666665,0.7219385440357401,0.9829155594331772,0.9963816674282968,0.9987846660300419,0.9994884144986034,0.9999595325559905,0.9994203324520465,0.9962158022608282
3359.747474747475,0.7226011520100138,0.955429701571698,0.991856710747769,0.9990105403225046,1.0000000052062354,1.0000060754304512,1.0000153744230875,0.9999955520531549
3362.8282828282827,0.7232637599842876,0.9439743737641384,0.9864445167288634,0.9990686408161171,1.0000000614801454,1.0000023065272217,1.0000079222628566,0.9999999876837043
3365.909090909091,0.7239263679585614,0.9765181784825955,0.9957043009881027,0.9988082115694341,0.99948243463883,0.9997106371509306,0.9996146791164975,0.9999999994172367
3368.989898989899,0.724588975932835,0.9934161703223275,0.9968663469852088,0.9974830618006109,0.9979896435907722,0.9987459959888995,0.9977567319137292,1.0000000021377582
3372.070707070707,0.7252515839071088,0.9758544948687302,0.992887029615219,0.995196225758231,0.9969239106224593,0.9985067188488159,0.9960888148741714,1.000000002280267
3375.151515151515,0.7259141918813824,0.9550527134470294,0.9844151682603554,0.9942520129829711,0.9956725777864524,0.9967637844814116,0.9952914234386069,1.0000000012721733
3378.2323232323233,0.7265767998556563,0.9596505057971688,0.9906462872270756,0.9941099400559485,0.9957163768584583,0.9970027177346754,0.9946768499315188,0.9997405094589042
3381.313131313131,0.7272394078299299,0.9269868212406902,0.974777329790323,0.994535913658845,0.9969014147120329,0.9983856238522189,0.9951079406443284,0.9828805191394117
3384.3939393939395,0.7279020158042037,0.9117109208688263,0.95544414021806,0.9860043143045225,0.9997854318760888,1.0000000000061968,0.9747818834673009,0.9520083905239324
3387.4747474747473,0.7285646237784773,0.9151101676208875,0.9509890320952776,0.9772435448846346,0.9984127222945158,1.0,0.9637242449443268,0.9501555844870747
3390.5555555555557,0.7292272317527512,0.9154183501848324,0.953561195061616,0.9799709983653722,0.9999999999999998,1.0,0.9663965390988588,0.9590009100494754
3393.6363636363635,0.7298898397270248,0.9185923213675645,0.9601581179688866,0.9892614737056051,1.0,1.0000000000000004,0.9790214066993869,0.9679361373893899
3396.717171717172,0.7305524477012986,0.9153993977613174,0.9599039410108734,0.9920608525304806,1.0,1.0000000000000062,0.9818831823429829,0.9734295837922177
3399.7979797979797,0.7312150556755722,0.8975854372593924,0.94058041984036,0.972821367341986,0.99635145335364,1.0,0.9584743764193565,0.9592983190534166
3402.878787878788,0.731877663649846,0.8495374597357531,0.8968929520203773,0.9314489260462804,0.9586362441088427,0.9809798003885677,0.9104098630051515,0.9191372020190587
3405.959595959596,0.7325402716241197,0.7731451280877464,0.8308187733135455,0.8753414550305323,0.9105573076837672,0.9371534523604208,0.8506137140210939,0.8650954026025112
3409.040404040404,0.7332028795983935,0.6631912621009904,0.7419351274931404,0.7999531099192746,0.8466536788939365,0.8803365805257244,0.7743228761043027,0.7921529083616138
3412.121212121212,0.7338654875726671,0.5230651586958296,0.6240269917182698,0.7040654457403428,0.7593386872499599,0.8018183392370553,0.676399096967883,0.6946033506001216
3415.2020202020203,0.7345280955469409,0.3705954754267595,0.4830477361544022,0.5813946007746664,0.6482748327860075,0.7022529570600698,0.5541841823005946,0.5699839004228617
3418.282828282828,0.7351907035212146,0.226208315547828,0.33478619565531686,0.4415019170955148,0.516690963738331,0.5791935961398511,0.4143541073355495,0.4240473831571388
3421.3636363636365,0.7358533114954884,0.11209883668914347,0.19784176708149906,0.30042459982582637,0.3761548600310245,0.4444859347002453,0.2749514105949586,0.2755214612315166
3424.4444444444443,0.736515919469762,0.039312915727731844,0.09565979899484513,0.17935393802183486,0.24605675895077297,0.3140246964372868,0.1583882018837403,0.1525400037091425
3427.5252525252527,0.7371785274440358,0.008330443421067743,0.03711888395651578,0.0946693203798501,0.14838085402944703,0.20982661830708263,0.07994277104695728,0.07098119136300005
3430.6060606060605,0.7378411354183094,0.0015900128266804875,0.01336068802233342,0.04670802066899557,0.08703192961616892,0.13749236832628867,0.03735882414341053,0.029581632189148686
3433.686868686869,0.7385037433925833,0.0007095709655753562,0.005912675385494331,0.02422371713895942,0.05316320962318341,0.09291713130958565,0.01844081333796523,0.012945738078473058
3436.7676767676767,0.7391663513668569,0.0005330582101967013,0.0037624973431975035,0.015859969641375628,0.036698447280836696,0.06781999593526081,0.011721172086437222,0.008114598160787998
3439.848484848485,0.7398289593411307,0.0004551874660792314,0.003112527638110347,0.013339705719201872,0.031214881435423496,0.05595919753851075,0.011284926251814065,0.008596437091189516
3442.929292929293,0.7404915673154043,0.0005494480785844046,0.004596692212305394,0.016500467165437717,0.032666810801904124,0.0535327390789092,0.015281667420678472,0.013489649700585577
3446.010101010101,0.7411541752896781,0.00420490077036811,0.011406027202835959,0.02466172419051897,0.03943844601529097,0.05614469296535987,0.023982278786867182,0.0235287515538977
3449.090909090909,0.7418167832639518,0.015382629704077309,0.024522921509102194,0.038197626717180105,0.05108793144483709,0.06466715029453883,0.0386894637846334,0.04017681300082854
3452.1717171717173,0.7424793912382256,0.03577168007423814,0.046151605836008455,0.058470604776869536,0.06757001334938618,0.07827602611494551,0.05981576245295166,0.06369708632319983
3455.252525252525,0.7431419992124992,0.06513976503606891,0.07524813420332645,0.08380560851636346,0.08953076881148331,0.09595501314562847,0.08696679473788266,0.09411484586900444
3458.3333333333335,0.743804607186773,0.09893990985345212,0.10710862935588539,0.11334085663586438,0.1186088765614961,0.12425374675963737,0.1196716868358492,0.13062446437117634
3461.4141414141413,0.7444672151610467,0.13151702522187647,0.13863611162886064,0.14543729784346446,0.15419014546549215,0.16443109935414693,0.1567522812067511,0.171610402320245
3464.4949494949497,0.7451298231353205,0.1608406129626587,0.17036871726478212,0.18119097114691618,0.1965330296074093,0.21166815413169118,0.19709381989517108,0.21592805446289517
3467.5757575757575,0.7457924311095941,0.18846968421566743,0.2024134623920913,0.21864256072977634,0.24167598738188717,0.26108156658165965,0.23720586926861564,0.26237675131709837
3470.656565656566,0.7464550390838679,0.21721869013574982,0.23616644394072614,0.25959854722824405,0.2871402574366971,0.3120814284927335,0.2790894729875648,0.30989374878795983
3473.7373737373737,0.7471176470581415,0.2464566696848201,0.2722645469285989,0.30190579716507465,0.3340736214693113,0.3633818600721656,0.32298100241554495,0.35754609186399544
3476.818181818182,0.7477802550324154,0.27932904598331904,0.31120103997665965,0.346361070433416,0.3821710328192327,0.41613147326696076,0.36836089472299954,0.40464975688734023
3479.89898989899,0.748442863006689,0.31185057645189085,0.34754278137344946,0.3887067402550741,0.42860091523931787,0.46536429756296543,0.41160187492588335,0.4500936209605297
3482.979797979798,0.7491054709809628,0.34290554267239426,0.38345454199388707,0.42926664251886015,0.47139721507173155,0.5102374209462558,0.45206897170337607,0.4919601101952666
3486.060606060606,0.7497680789552364,0.3726748918951421,0.4173335041897903,0.46523265993384233,0.5106513597367848,0.5486397981560246,0.4888034988027623,0.5287860283539186
3489.1414141414143,0.7504306869295102,0.398203354923306,0.44510772988127145,0.4959512376376475,0.541883047596025,0.5818637648883229,0.5189913631588294,0.559209684632104
3492.222222222222,0.751093294903784,0.4169264757539484,0.4667395286906535,0.5196498842923761,0.564509851209651,0.6035884383624603,0.5413639167697277,0.5821900681693026
3495.3030303030305,0.7517559028780577,0.43135339674330664,0.48253609366846395,0.5351014884037519,0.5791551292600143,0.6175109649749766,0.5558491911543931,0.5977976511938768
3498.3838383838383,0.7524185108523314,0.4444251121748487,0.49461665373803043,0.5446365334673687,0.5875656248521248,0.6231176280621494,0.5646085247163157,0.6062630492789387
3501.4646464646466,0.7530811188266051,0.4605741369383202,0.5074151096897601,0.5554347509318989,0.5958786026465185,0.6283035142601351,0.573129079158287,0.6083314150275562
3504.5454545454545,0.7537437268008789,0.47415036924648774,0.5185495140061205,0.5638007845461577,0.6008814141408798,0.6309664237065812,0.5799200592146421,0.6056654181307597
3507.626262626263,0.7544063347751526,0.47977988189962245,0.5218509699156179,0.56577988150704,0.6012372659176182,0.628803713271083,0.5788601657828338,0.5987501520216532
3510.7070707070707,0.7550689427494263,0.47569254247803006,0.5165639125753774,0.560648621793926,0.5960167463108275,0.6233610475655404,0.5753060947226781,0.588348329176756
3513.787878787879,0.7557315507237,0.4514354366454212,0.4949409947309507,0.539534367063603,0.5783124891674476,0.6078744604169367,0.557470167044276,0.5737329833503516
3516.868686868687,0.7563941586979737,0.42370858483241974,0.4688616135960907,0.51528173809205,0.5562184948719551,0.587374157752905,0.5316850600748078,0.551716012969027
3519.949494949495,0.7570567666722475,0.3864849536398853,0.43291825686866997,0.4810950400282825,0.5248151195603643,0.5568533002219289,0.4989145631170516,0.519915252339763
3523.030303030303,0.7577193746465212,0.33049655414659046,0.3806021625355397,0.43120540702096327,0.4779560010243559,0.5134910764327503,0.45073053203577307,0.4761591346708936
3526.1111111111113,0.7583819826207949,0.2619986133129916,0.31116490075129977,0.36394229388566857,0.4157214443950779,0.45555809175474354,0.3858804929588655,0.4191019818324512
3529.191919191919,0.7590445905950686,0.18939230636367993,0.2358269075219757,0.28817562795252327,0.34220536915686234,0.3848834751766182,0.3111234132655971,0.35144688267850166
3532.272727272727,0.7597071985693423,0.12227097733742691,0.1629899347153465,0.21166883640693934,0.2629709353917138,0.30676964836795645,0.23359800928996746,0.27804582268810063
3535.3535353535353,0.7603698065436161,0.06921910167109836,0.10108322934580466,0.1412965339343037,0.18868128402276968,0.2304247819929051,0.16172470303101624,0.20427146289288878
3538.4343434343436,0.7610324145178898,0.031402198445086536,0.051945643184668266,0.082333639848986,0.12172899399332461,0.1581143097311361,0.0988535023331772,0.13526340905936338
3541.5151515151515,0.7616950224921635,0.008265754582184618,0.01866571000195137,0.03810757560034407,0.06676104417491754,0.09515609904302065,0.04999948332652446,0.07667038657070813
3544.5959595959594,0.7623576304664371,0.0004231053495982561,0.003046027090453178,0.011048007407395513,0.027368208390959072,0.047308534844739444,0.017451806281932755,0.03329652297235742
3547.6767676767677,0.763020238440711,8.453942622132866e-05,0.0004927320799921542,0.002635295528577177,0.00823740130913898,0.016616138856836042,0.0019381379767122132,0.00766243726544192
3550.757575757576,0.7636828464149847,0.0002466318674571806,0.0011341724613943196,0.00419737978519206,0.010674539998904695,0.01733637029205495,0.001171230421301996,0.0006151444637393013
3553.838383838384,0.7643454543892584,0.0013369694505133691,0.005847654215460973,0.014610586982085075,0.02427662606770788,0.03321766756075091,0.010168104042468406,0.00512147996623333
3556.9191919191917,0.765008062363532,0.008221713134057144,0.01713472583392526,0.028595234771538094,0.03935117843040619,0.04883670299044786,0.023255037485917947,0.016507836880292535
3560.0,0.7656706703378058,0.018521125630748387,0.029032391998480518,0.0411715902073007,0.05182545508233103,0.06036546367313034,0.03592740264429901,0.028276512578508165


==> post_proc/dispersion/nominal_1_short/adherence_rear.csv <==
s_m,alpha,p10,p25,p50,p75,p90,MPC_undist,MLTP
3255.0,0.7000724808847073,0.11877661122403481,0.12149412592259032,0.12511662397277967,0.12914442322047276,0.13228823217469016,0.1247380528949753,0.126096074137099
3258.080808080808,0.700735088858981,0.11808116707038789,0.12082151604923401,0.12442544587909449,0.12828874734676868,0.13146354854846892,0.12404687605669269,0.12606486089010288
3261.161616161616,0.7013976968332547,0.1183660235411156,0.12101943619271326,0.12465009242097128,0.12857428028321172,0.13172954403428658,0.12427497869851256,0.12573710564313215
3264.242424242424,0.7020603048075285,0.11781601146152797,0.12052591454164008,0.12424062622064344,0.12808463506641155,0.13125683629577808,0.12385095471671854,0.1252553266468658
3267.3232323232323,0.7027229127818022,0.11744961973831854,0.12023137608487963,0.12391738760583404,0.1277295619493809,0.13096600270227224,0.12355282093703661,0.12487934523178246
3270.40404040404,0.7033855207560759,0.11729487900440638,0.12009170941331013,0.12370207935377477,0.12758507720464027,0.13063382883853675,0.1234284252925952,0.12462887019701413
3273.4848484848485,0.7040481287303496,0.11716564471859368,0.1199955883290153,0.12366521171524633,0.12754866641529045,0.13074670189861737,0.12336541605225579,0.12450670119457144
3276.5656565656564,0.7047107367046234,0.11662063077997362,0.11943430361856582,0.12308336318551466,0.1269742747045236,0.13026013941819095,0.12274227952404267,0.12458453114541687
3279.6464646464647,0.7053733446788971,0.11473461935876768,0.11754198718110176,0.12111860762052021,0.12495172851961334,0.1281316567704908,0.12078022686126638,0.12498213542245361
3282.7272727272725,0.7060359526531708,0.11433778260832299,0.11704613511592896,0.1206666510332921,0.12436894285285358,0.12760001638747592,0.12025492264245456,0.1257223116649655
3285.808080808081,0.7066985606274445,0.10783380111171963,0.11040035832304987,0.1137418980336315,0.11717881695038695,0.1203554866645961,0.11327090421922673,0.09912960305206575
3288.8888888888887,0.7073611686017182,0.021010571613247705,0.02175905689899111,0.022506931467143807,0.023230753037016195,0.023831992736738077,0.022481373716283067,0.13069391120530174
3291.969696969697,0.708023776575992,0.6935907538223635,0.7447956464916272,0.7990738261295215,0.8569887370584823,0.9207656913332359,0.7886601672047971,0.9202386733027752
3295.050505050505,0.7086863845502657,0.8708051829271595,0.940877933011113,0.9999999999999998,1.0,1.0,0.9996981533701965,0.9999994020566016
3298.131313131313,0.7093489925245394,0.87029018300725,0.9391335513263804,0.9999999999999998,1.0,1.0,0.9968340567203976,0.9999996231702952
3301.212121212121,0.7100116004988131,0.8738342670021225,0.940889704702287,0.9999999999999999,1.0,1.0,0.9973095525463204,0.9999997347400121
3304.2929292929293,0.7106742084730868,0.8780909307768553,0.9431340680874128,0.9999999999999999,1.0,1.0,0.9979592901096604,0.9999998030405156
3307.373737373737,0.7113368164473606,0.8827822120517045,0.9459590672948492,0.9999999999999999,1.0,1.0,0.9986116247739876,0.9999998499859584
3310.4545454545455,0.7119994244216343,0.8888398178539093,0.9488903771130813,0.9999999999999999,1.0,1.0,0.9993292930131391,0.9999998838018135
3313.5353535353534,0.712662032395908,0.8950380252245576,0.9514954309822207,0.9999999999999998,1.0,1.0,0.9997749483386534,0.9999999090943816
3316.6161616161617,0.7133246403701817,0.9013117513324514,0.9542553268544545,0.9999999999999998,1.0,1.0,0.9999700034811526,0.9999999285655248
3319.6969696969695,0.7139872483444555,0.9076890623288393,0.9563834618034689,0.9999999999999998,1.0,1.0,0.9996732970724569,0.9999999436306958
3322.777777777778,0.7146498563187292,0.9129239245100923,0.9579131529250183,0.9999999999999998,1.0,1.0,0.998456901243546,0.9999999555916348
3325.8585858585857,0.7153124642930029,0.9175159589599975,0.9594007385025028,0.9999999999999998,1.0,1.0,0.996485911069086,0.9999999653180393
3328.939393939394,0.7159750722672766,0.9229301691577962,0.9611905182775289,0.9981872588736376,1.0,1.0,0.9941399007538372,0.9999999737286139
3332.020202020202,0.7166376802415503,0.92842436000291,0.9625884482638569,0.9957140337156044,1.0,1.0,0.9913231139702007,0.9999999810538889
3335.10101010101,0.7173002882158241,0.9333946042547399,0.9627338477813632,0.9911695959466387,1.0,1.0,0.987020772116952,0.9999999873696365
3338.181818181818,0.7179628961900978,0.9370698187051549,0.9620366246256421,0.9838126619199717,0.9999999999999999,1.0,0.9811182087189145,0.9999999927732682
3341.2626262626263,0.7186255041643715,0.9407127734804587,0.9603277343428063,0.9754964511863001,0.9887609202072402,0.9999999999999999,0.9745991950222752,0.999999997372246
3344.343434343434,0.7192881121386452,0.9493490765986211,0.9612724483247769,0.9712955905447618,0.978696819858571,0.985702953037631,0.9725686491118126,1.0000000009682848
3347.4242424242425,0.7199507201129189,0.963897669079388,0.9707390601555735,0.9778378934772152,0.9842583344297952,0.9890947708675641,0.981120701915702,1.0000000031602096
3350.5050505050503,0.7206133280871927,0.9796803385293213,0.9844099321872791,0.9890846231168617,0.9935352970121067,0.9972847561703989,0.9906250007754084,1.0000000037292058
3353.5858585858587,0.7212759360614664,0.9824654297449917,0.9861428681113603,0.9895212922768257,0.9921088447169903,0.9941071867561894,0.9909190268144016,1.0000000001476208
3356.6666666666665,0.7219385440357401,0.9797689038556747,0.9846902793162557,0.9882365264178921,0.9910126071840292,0.9932426636963545,0.9905126756142892,0.9999999964850939
3359.747474747475,0.7226011520100138,0.9830614563981946,0.9888057997786516,0.9932997158442562,0.9963073998673301,0.9984994344869109,0.9955663688763426,0.9999786130894358
3362.8282828282827,0.7232637599842876,0.9843213777162593,0.9918546661228078,0.9982943681199685,1.0,1.000000000000002,0.9998417116687622,0.9983717850622338
3365.909090909091,0.7239263679585614,0.9789598978506145,0.989896796757805,0.9963493917203654,0.9999998931674006,1.0000000000000002,0.9992687794923265,0.9909204422985188
3368.989898989899,0.724588975932835,0.9684740920749141,0.9724467537684465,0.9762477835119314,0.981701118105107,0.9890837683952964,0.9801711725117506,0.9701282919324385
3372.070707070707,0.7252515839071088,0.8929950072552585,0.9144691732255172,0.9401050834334784,0.9679112013411868,0.9851073917118554,0.9355989176477582,0.9304216773342816
3375.151515151515,0.7259141918813824,0.8792237817782635,0.8892030450053352,0.9029846846617027,0.920324279811984,0.9420063290800735,0.908623713655736,0.89654438245474
3378.2323232323233,0.7265767998556563,0.8703263967395599,0.8966868429678545,0.9366761233659893,0.973437878839361,0.9982422733560181,0.9549288050259511,0.9624129165980303
3381.313131313131,0.7272394078299299,0.845165392900421,0.8859353967558181,0.9376187452023335,0.9899832777077306,1.0,0.9727429666827052,0.9999999797737614
3384.3939393939395,0.7279020158042037,0.8387042442476145,0.8839585698936155,0.9392680146890309,0.9950323658448952,1.0,0.9661837768968937,0.9999999918703454
3387.4747474747473,0.7285646237784773,0.8593016555697112,0.89934955394019,0.9447513847822848,0.9931152728028547,1.0,0.9633959138614757,0.9999999994256277
3390.5555555555557,0.7292272317527512,0.8752024669760095,0.9106537441532638,0.9498271916224247,0.9936516486716735,1.0,0.9666583239455139,1.000000003077299
3393.6363636363635,0.7298898397270248,0.8823083680667894,0.9182598003138078,0.9575886263938904,0.9963499317639893,1.0,0.9783758102125758,1.000000003911629
3396.717171717172,0.7305524477012986,0.8817306135227,0.9181089847680578,0.9589355390589911,0.9983357102069638,1.0,0.9803266124067839,1.0000000013324328
3399.7979797979797,0.7312150556755722,0.8897849118445139,0.9230743160702232,0.9580401863181836,0.9958848437295317,1.0,0.9750358054787062,0.9914487181808527
3402.878787878788,0.731877663649846,0.8827215163685151,0.9064501012230839,0.9345921869631577,0.9749491881515223,1.0,0.9399343959639455,0.9536086183448361
3405.959595959596,0.7325402716241197,0.8693784518284732,0.8870285335205876,0.9085788922838602,0.9338947599745022,0.9978874256544032,0.9116955757087996,0.9224355948851057
3409.040404040404,0.7332028795983935,0.8427073854748265,0.8571345537657987,0.8736410022535316,0.8925452297376246,0.9180958316326574,0.8758174556375808,0.8821466742000346
3412.121212121212,0.7338654875726671,0.7893237995713427,0.8103586076429563,0.8280592934796478,0.8448601741121105,0.8606978651398229,0.8264177240926743,0.8282260495545687
3415.2020202020203,0.7345280955469409,0.7091464116091056,0.7413090305204122,0.7696039521733193,0.7904221851474733,0.8067537480355449,0.7625305161499067,0.7591363590207795
3418.282828282828,0.7351907035212146,0.6143942875654511,0.6570510891237616,0.6956074672252222,0.7259924501369253,0.7483129906511293,0.6846453032479649,0.6783573922773544
3421.3636363636365,0.7358533114954884,0.5237477030472721,0.5655852798567168,0.6081196193488674,0.6486501422783373,0.6810261496986036,0.5979301873530193,0.5862596692614498
3424.4444444444443,0.736515919469762,0.45438266692606716,0.4832093367862634,0.5213911795538986,0.5645610379939789,0.5985259038693439,0.5122221381187606,0.5008575985682019
3427.5252525252527,0.7371785274440358,0.40422480843496233,0.42526321182629695,0.45107713557598184,0.4909782379969433,0.5253976121469046,0.44342213319467694,0.4346133407030631
3430.6060606060605,0.7378411354183094,0.37262336736401425,0.3872520789841887,0.4062775414481893,0.4374707682926722,0.46727699818773794,0.397198406817638,0.3921555847513959
3433.686868686869,0.7385037433925833,0.3520387761639542,0.3629082649912904,0.3793752744193406,0.402336254487088,0.42870591967842453,0.36925763363444597,0.36715617618820034
3436.7676767676767,0.7391663513668569,0.3368588919303733,0.34660718329391266,0.36141723298033324,0.38076236192908447,0.40179134518780224,0.3518992144101273,0.3515440658778307
3439.848484848485,0.7398289593411307,0.3248943625600766,0.33473355947786765,0.34777477480845176,0.36506508514915825,0.38285550784259265,0.33998378313756156,0.3406668675376331
3442.929292929293,0.7404915673154043,0.31581604379206696,0.3253199764960174,0.33811171920023575,0.3535373677462773,0.370161581686696,0.3315400839418697,0.3328094755856466
3446.010101010101,0.7411541752896781,0.3096824497261969,0.31944737851768096,0.331369142059066,0.3467471716125083,0.3610003800642873,0.32656233824502656,0.3282257742186458
3449.090909090909,0.7418167832639518,0.30714593663323586,0.3170041113279276,0.3284319668296346,0.34316761144543123,0.35578779374660985,0.32523147112780876,0.3279555114980759
3452.1717171717173,0.7424793912382256,0.31059604646878175,0.32000328095605163,0.33088193645733865,0.3433871624412354,0.35429470621568243,0.32878529556652986,0.3330930427866889
3455.252525252525,0.7431419992124992,0.3199277121289916,0.32849188111358385,0.33880236185300905,0.34830835305734503,0.35791461287221216,0.3376712902687264,0.3442322666811743
3458.3333333333335,0.743804607186773,0.33291372685176884,0.3418521121192476,0.3514988497504403,0.3586876321138899,0.3656912058609231,0.35145139900489936,0.3607432767694719
3461.4141414141413,0.7444672151610467,0.3484910104303415,0.3568364640925018,0.3661652333521348,0.374532890177146,0.3813428982834226,0.3691103264077814,0.3814816267411411
3464.4949494949497,0.7451298231353205,0.3642493806651768,0.37237896828130307,0.3836328747124811,0.393838711285571,0.40609086027372576,0.38983902595717246,0.40571816297092717
3467.5757575757575,0.7457924311095941,0.3796474808495062,0.38975074192075476,0.40355766176888064,0.4184772275165064,0.43535155370502243,0.41295675673451193,0.43261913406470204
3470.656565656566,0.7464550390838679,0.394088891138675,0.40766858668554495,0.4260653406683571,0.44533229320683415,0.46742444716592657,0.43725716790690244,0.46140795838945314
3473.7373737373737,0.7471176470581415,0.4092935977744351,0.4270700800295489,0.44829528615041914,0.47359814678684303,0.4998601304721545,0.4633306679542127,0.49147148989362355
3476.818181818182,0.7477802550324154,0.42492516879460246,0.4474725101350762,0.474221301824303,0.5042376786025127,0.5347787313609724,0.4907724761954714,0.5222650487197693
3479.89898989899,0.748442863006689,0.44244146388178274,0.4697538591941963,0.5019126066696249,0.5367905448876719,0.5706272925055937,0.5201669569576153,0.5530270826964353
3482.979797979798,0.7491054709809628,0.45966223733374123,0.49331660761860496,0.531425906362967,0.5696706362509155,0.6049122469072616,0.5495948800463684,0.5824720874671094
3486.060606060606,0.7497680789552364,0.4786208884996371,0.5167227031851926,0.5588284543980292,0.6004017171795181,0.63645874065032,0.5771601969221954,0.6093974705087779
3489.1414141414143,0.7504306869295102,0.4959452927860567,0.5380732857307607,0.5833311533713237,0.6264162286424385,0.6630549034907854,0.6013842627797227,0.6326330402835684
3492.222222222222,0.751093294903784,0.5122313133960213,0.5564810004309355,0.6039404726008719,0.6474186880564655,0.6834232574124903,0.621073295072524,0.6511337524192234
3495.3030303030305,0.7517559028780577,0.5256531863389677,0.5704555571921623,0.6190988595807156,0.6619758949011779,0.697226936775695,0.6351486763540617,0.664560869063345
3498.3838383838383,0.7524185108523314,0.5369727312309454,0.5808081564258772,0.6285192686780317,0.6696861079905662,0.7044367222086847,0.6430375170514043,0.6727060225030773
3501.4646464646466,0.7530811188266051,0.5446057069146463,0.5862607894413554,0.6325216734507781,0.67253848982917,0.7051455304516474,0.6458384077823099,0.6758161958283446
3504.5454545454545,0.7537437268008789,0.550580806024408,0.5900288208026285,0.634854007608691,0.6707975096579596,0.7032957406772048,0.6467355688057137,0.6751603533144976
3507.626262626263,0.7544063347751526,0.5576139482035702,0.5955108024851505,0.6368753875270616,0.671156847727986,0.7003098958144349,0.6483989741289135,0.6708792055303603
3510.7070707070707,0.7550689427494263,0.5636180780805151,0.5995791580963409,0.6388707644574415,0.6714795272403824,0.6977719954107495,0.6497175613258169,0.6639708203419817
3513.787878787879,0.7557315507237,0.5649200119246185,0.5992565275177566,0.6398797776678664,0.6711432087638141,0.69703282181001,0.6488911448341775,0.6541543232850706
3516.868686868687,0.7563941586979737,0.5536290371854643,0.5887386129303193,0.6302249960130077,0.6625476232088435,0.6891755544829026,0.6388718038201615,0.6396366292642366
3519.949494949495,0.7570567666722475,0.5245128344239567,0.5619463146757162,0.6060554588918472,0.6401151957385172,0.6693107234428056,0.6157739798924736,0.6185874094244204
3523.030303030303,0.7577193746465212,0.48090715899812203,0.5208347539196914,0.568573576578165,0.6060257477862775,0.6368849772544645,0.5793398118473282,0.5888671019914391
3526.1111111111113,0.7583819826207949,0.4269843873766999,0.469864946677226,0.5177119160929715,0.5593818020904018,0.5936054399341488,0.5310867545027049,0.5485486364536412
3529.191919191919,0.7590445905950686,0.3701343970478302,0.4118124442057145,0.45694534784390184,0.5042127167474186,0.5402373456428471,0.47397810343688895,0.49875111299454866
3532.272727272727,0.7597071985693423,0.31546016754857736,0.35193775645034914,0.39550969235064937,0.44214611615781896,0.4820540304196474,0.4129297026650314,0.44261739449125076
3535.3535353535353,0.7603698065436161,0.267415765845509,0.29808977035749223,0.33579403284624176,0.38172812604512035,0.42027818181640103,0.35284258763374665,0.3841249853472217
3538.4343434343436,0.7610324145178898,0.2327386168390302,0.2544531973655238,0.28311959500916184,0.3229990673280366,0.3592694854759523,0.2981703235323542,0.32701207734938087
3541.5151515151515,0.7616950224921635,0.20695331584375284,0.22149297744402552,0.24180461932494207,0.2725242742623556,0.30343264085923816,0.25250964066752796,0.27550899753294844
3544.5959595959594,0.7623576304664371,0.19158972759167428,0.20067141439266753,0.21348459195617941,0.23305102331431896,0.2582130528473402,0.21894778266716125,0.23401343926694962
3547.6767676767677,0.763020238440711,0.1846344417437019,0.19099222538159755,0.19945544011359664,0.21086439691353145,0.22675600802178947,0.19864863125044047,0.20589290697462298
3550.757575757576,0.7636828464149847,0.18444265620541078,0.189419228874563,0.1962412625011692,0.20433962397674468,0.21299217244647003,0.19172672038253336,0.1932680839893101
3553.838383838384,0.7643454543892584,0.19012400306372745,0.193470070491911,0.19903762744167275,0.20808202490665254,0.21589652997811692,0.1943258598363358,0.19255690562103636
3556.9191919191917,0.765008062363532,0.19882520823153269,0.20142943478893288,0.20642773808851378,0.21572194065470188,0.2241672330944957,0.20233534950590334,0.1990221896602219
3560.0,0.7656706703378058,0.20769923071648808,0.2102022185861206,0.2150430890604762,0.22304212438849455,0.23171213077801384,0.21158614321654945,0.2079762281481318


==> post_proc/ref_solutions_csv/lazy_s_4_short_adherence_reference.csv <==
s,time,sat_front,sat_rear,Fx1,Fx2,Fy1,Fy2,Fz1,Fz2
3254.76725795406,5.50721042485111e-05,0.00153862187153678,0.125700034020119,-8.24454351809822,1115.36936168242,86.5140784655314,122.592802181313,1926.57591332927,2752.07805130931
3255.93384120064,0.027734115805097,0.00153862187153678,0.125700034020119,-8.24454351809822,1115.36936168242,86.5140784655314,122.592802181313,1926.57591332927,2752.07805130931
3257.10042444721,0.0554107067006033,0.00153862478746469,0.125700053433466,-8.24447913560902,1115.36945328907,86.5141639333798,122.592904262694,1926.57588817819,2752.07808643389
3258.26700769379,0.0830851214010095,0.00158308811840424,0.125965317712936,-7.39377287301209,1116.60398332543,87.8078631377234,124.072580486071,1926.24355898409,2752.5526420503
3259.43359094037,0.110756514653655,0.00166159427323914,0.126274441455565,-6.57006134405745,1117.94338081617,90.0426095501354,126.28695554977,1925.92177538172,2753.07454442582
3260.60017418695,0.138424361666127,0.00173609333662942,0.126347472691354,-6.75399518332301,1118.15358387367,92.0479570699974,127.591436649775,1925.99787958277,2753.15656072712
3261.76675743353,0.166088071739169,0.00182303000101021,0.126398529123804,-6.9964821341092,1118.2568339852,94.3162216066603,128.914320266835,1926.12040384811,2753.213263331
3262.93334068011,0.19374713394019,0.00192692213222914,0.126449350446581,-7.11720493759735,1118.3161033833,96.9768451952139,130.586876680593,1926.21782239696,2753.28214140203
3264.09992392669,0.221400940180263,0.00205098223527431,0.126503297249458,-7.18582877611373,1118.34081562495,100.066593123235,132.695544041128,1926.31436557846,2753.35039729308
3265.26650717326,0.249048992832636,0.00220210266423338,0.126571968721529,-7.21130410994032,1118.31842065488,103.706794148727,135.627915898083,1926.40999466787,2753.41800308793
3266.43309041984,0.276690667239273,0.00238149182485597,0.12665695905905,-7.22113144626692,1118.27130328615,107.875434887461,139.391716461482,1926.50462512431,2753.48489674516
3267.59967366642,0.304325479000269,0.00259455958987674,0.126768970512077,-7.18840534372853,1118.19026227271,112.622072075935,144.197488793328,1926.59820638163,2753.55104176978
3268.766256913,0.331952788573824,0.00283936935376295,0.126905023319228,-7.11796829197165,1118.06566843439,117.850584180313,149.996411786977,1926.69065010193,2753.61637178606
3269.93284015958,0.359572125360678,0.00311807066451546,0.127069179209147,-6.98431313259323,1117.88219447735,123.527305255646,156.831877554088,1926.78189725115,2753.68084400507
3271.09942340616,0.387182837202112,0.00342229751842135,0.127248219394743,-6.76459518404312,1117.612790802,129.455184330368,164.542681595175,1926.87188005592,2753.74440359856
3272.26600665274,0.414784468426383,0.00374951851105422,0.127440652890088,-6.38906722015172,1117.18854044884,135.537635637897,173.039088651076,1926.96053716769,2753.80700577666
3273.43258989931,0.442376342184869,0.00408036900608128,0.127607632884389,-5.82395685383007,1116.57533799009,141.440475514813,182.002144208593,1927.04786714494,2753.86863771535
3274.59917314589,0.469955685920401,0.00440946339055045,0.127745433326887,-4.95651730785884,1115.6605885379,147.077032522637,191.256012852268,1927.13374275816,2753.9293506941
3275.76575639247,0.49752940524017,0.00469951946411709,0.127809508592042,-3.74186814564329,1114.40653278294,151.882370980487,200.274003777945,1927.21838540369,2753.98903822668
3276.93233963905,0.525088999642074,0.00497152058667009,0.127749897447893,-1.43089754174593,1113.04826972417,155.55479377772,208.957506372476,1927.28032626409,2754.06217642825
3278.09892288563,0.552677719071783,0.00510124755858687,0.127451674000386,-0.0275317095290657,1109.77612686382,158.493192409031,216.281991859862,1927.48863867926,2753.99562414097
3279.26550613221,0.580300509215855,0.00508840304790055,0.104795365454796,-0.0245776114528279,1004.00551248763,160.476876108399,222.684915407588,1946.57936176807,2733.5558392184
3280.43208937878,0.608040893273791,0.00512613560692582,0.0709612226794619,-1.01415510972018,786.53084090011,162.904736148116,225.72148396125,1988.89125482602,2687.98977335394
3281.59867262536,0.63593544180975,0.0134568814000246,0.0345162314722726,-154.71874709773,283.378156729063,168.076890190543,225.857884524523,2108.63087734987,2557.94005215096
3282.76525587194,0.664071282012683,0.0344599222787473,0.016317025487093,-458.459878370813,-299.359841360881,175.081556110259,225.888061735008,2277.95646413337,2371.00615627794
3283.93183911852,0.69251113615199,0.155052299099443,0.106820171099824,-1066.20803800299,-757.382978399175,183.481880328547,224.727554418009,2475.92753795337,2147.52840346534
3285.0984223651,0.721289978302563,0.325708491221688,0.284257707330252,-1741.8648724567,-1161.5863472506,193.63237948657,223.857054450708,2666.00202942222,1922.9334378313
3286.26500561168,0.750450776660032,0.528816014687827,0.711663680469412,-2374.32350389219,-1583.9741252589,206.286626843912,226.78497667923,2845.84501636089,1695.73674957866
3287.43158885826,0.779993543036788,0.633080448172357,0.973964448864039,-2670.44650229251,-1780.2398968628,219.942353180952,233.367067139763,2928.24205074236,1580.49846969868
3288.59817210483,0.809929151014234,0.63264843488173,0.965169509236726,-2644.17135407226,-1760.5718911516,233.193226065761,255.279839554652,2901.02229244879,1570.59309694988
3289.76475535141,0.840268343396554,0.631645917303331,0.950492303616644,-2603.8389590024,-1731.2849397512,247.267920887478,283.578838198854,2861.966408776,1564.86701642494
3290.93133859799,0.871021193664867,0.627960571566059,0.933130631673732,-2564.11188825693,-1704.56176016662,263.120697114854,309.136818928883,2828.6720436202,1558.8790590755
3292.09792184457,0.902198640819265,0.621917224529942,0.910276802261506,-2518.11283488395,-1674.1074268557,279.341314427348,334.954624214795,2793.73557238371,1556.37242364423
3293.26450509115,0.933810070453128,0.611966100762782,0.875822451264816,-2461.26400215188,-1636.09918561995,295.270517523584,360.972537028124,2755.71599755796,1557.55511575125
3294.43108833773,0.965869468934503,0.601466250880876,0.841461227704331,-2404.22822615414,-1597.96170370298,310.738295799805,386.193357223302,2718.13121519982,1558.39030300876
3295.59767158431,0.998387407612393,0.592749679379637,0.813749249746592,-2352.96082266246,-1563.67666762698,325.573831474599,410.149721816197,2682.80548859051,1557.94529434872
3296.76425483088,1.03138100027137,0.585480943908193,0.791085372813664,-2306.36666684274,-1532.51291103613,339.604031486433,432.633447926328,2649.33168455267,1556.99137723879
3297.93083807746,1.06486262352544,0.579640096361121,0.773125230575801,-2264.80109181643,-1504.70888914228,352.748852340075,453.543679109264,2617.86575759183,1554.27896182572
3299.09742132404,1.09885217870093,0.575223298173137,0.759326160325252,-2227.58741315213,-1479.81302249982,365.015185923741,472.85324302781,2588.09844991182,1550.36327366834
3300.26400457062,1.13336385090797,0.572123191936958,0.749258091159334,-2194.72308578133,-1457.82452866619,376.442278489805,490.586462785428,2560.0322798223,1545.35472672529
3301.4305878172,1.16842026038734,0.569589514444696,0.740823492091175,-2164.06145075751,-1437.3075814867,387.015409110923,506.91787274579,2532.96091244499,1539.76946241858
3302.59717106378,1.20403738122564,0.567315628929903,0.733162876699965,-2134.55148508227,-1417.55925306594,396.754602618344,521.998367658918,2506.50956970068,1534.10078663935
3303.76375431036,1.24024108022947,0.565439596157122,0.726512858236057,-2106.51035593725,-1398.79195663904,405.786120190708,535.871364375855,2480.7733894148,1528.17770938134
3304.93033755693,1.27705747481457,0.563984058650967,0.720917322894169,-2080.04530922675,-1381.07776410743,414.193779864234,548.612081690146,2455.78036878172,1521.94379179001
3306.09692080351,1.31448346934399,0.562630047625066,0.715604991439512,-2054.29224870858,-1363.83835737669,422.019322802835,560.400000262626,2431.24581695921,1515.67307125837
3307.26350405009,1.35253448536925,0.56119188467103,0.710117891184557,-2028.70649132851,-1346.70918746245,429.281364375591,571.351800843929,2406.98211157501,1509.54899658925
3308.43008729667,1.3911971827212,0.559968831256096,0.70509736789942,-2003.96478288408,-1330.14336683689,436.160007322333,581.555204613148,2383.21099724879,1503.35619170088
3309.59667054325,1.43047460518793,0.559009318903833,0.700707971401843,-1980.29790770383,-1314.29557596332,442.734584551025,591.056247860522,2360.00668699276,1497.00140359084
3310.76325378983,1.47037298822875,0.558257294655687,0.696792997879001,-1957.44401863409,-1298.99055936527,449.048360036844,600.053528552134,2337.290575568,1490.58462379983
3311.9298370364,1.51090286247246,0.557575438441445,0.693139215603685,-1935.22191526311,-1284.107077225,455.094240723989,608.61270628995,2315.0063081825,1484.16114487313
3313.09642028298,1.55207060202263,0.557319379377406,0.690316954486114,-1914.01226494876,-1269.90022049052,461.069494791467,616.89878669182,2293.26940608488,1477.61784223636
3314.26300352956,1.59388771880848,0.557422052056963,0.688191257171983,-1893.94880389685,-1256.45976472113,467.06491236266,624.954770884411,2272.1258224242,1470.88807162626
3315.42958677614,1.63636473103428,0.557632993128032,0.686960959229443,-1874.7748809972,-1243.61389676821,473.044090540676,632.954905864583,2251.48784920827,1464.06613710888
3316.59617002272,1.67951445228333,0.558204824319701,0.686303929552028,-1856.3531083989,-1231.27070797945,478.953698382322,640.950772480705,2231.30974148696,1457.18847221644
3317.7627532693,1.72335296901838,0.559053340902873,0.686126269804248,-1838.81184705154,-1219.51634257572,485.035475980411,649.071519989699,2211.62718819083,1450.22092317343
3318.92933651588,1.7678947798366,0.560292229143825,0.687054412569622,-1822.20871035992,-1208.38957704575,491.400535384986,657.354611304246,2192.45874239772,1443.12984319349
3320.09591976245,1.81316117848905,0.561779072372878,0.688544946971358,-1806.22350702696,-1197.67590393316,498.013460230805,665.939095916465,2173.69911075747,1436.0243337913
3321.26250300903,1.8591392092336,0.563464272583686,0.690700370501334,-1790.79188864603,-1187.33229497343,504.768396492481,674.842910982091,2155.32260170557,1428.92348804052
3322.42908625561,1.9059906638946,0.565362487954144,0.693404057898604,-1775.65565772172,-1177.18573655779,512.228755422247,684.35766185229,2137.24905174116,1421.91260896216
3323.59566950219,1.95374626853709,0.567539056076106,0.696745776702994,-1760.89572440211,-1167.29055272934,520.688555529555,694.557047281308,2119.51007503862,1414.96072386548
3324.76225274877,2.00264386408561,0.569768036551491,0.70040167341028,-1745.64758329521,-1157.06706005768,530.432583100842,705.984929451086,2101.78840656105,1408.35779440008
3325.92883599535,2.05277814738449,0.571991018903844,0.704277039804271,-1729.8070075573,-1146.4453061901,541.674479293868,718.905482008962,2084.0770843595,1402.03009659794
3327.09541924193,2.1043232672156,0.574087671357365,0.708163423094562,-1712.14744421689,-1134.60246260402,555.661297051601,734.370571366712,2065.88036347092,1396.59336255773
3328.2620024885,2.15736684342195,0.576132690873225,0.711984931518681,-1692.08758432926,-1121.14829414313,574.018020777961,753.455962361153,2047.13334808873,1391.4750716539
3329.42858573508,2.21210857217417,0.577605836232712,0.715619650751447,-1668.04636266847,-1105.02112492656,597.310916728484,777.44001842166,2027.12095632963,1389.28628393327
3330.59516898166,2.26865961160212,0.578675948599887,0.71892457334802,-1638.34711997033,-1085.09472396099,627.700726540021,808.744563078773,2005.63527376261,1388.85186238908
3331.76175222824,2.32722143147679,0.579004669881253,0.722389088552092,-1600.91126127689,-1059.9703637592,666.563393899627,848.86002895801,1981.60377220735,1389.02796693281
3332.92833547482,2.38793421679576,0.578773791852871,0.725998819556986,-1551.82637643251,-1027.01707937828,718.397977004777,902.405607047287,1954.35754784838,1395.19611289911
3334.0949187214,2.45096877786864,0.578660582933549,0.730737930738893,-1488.76892876726,-984.658766534111,782.19738303027,969.699429339973,1922.58724291307,1405.66453586131
3335.26150196798,2.51649114444908,0.578754753126832,0.737725036627851,-1404.38619723088,-927.938743623332,862.415072197315,1056.81796339387,1884.69880449334,1424.13178264657
3336.42808521455,2.5846046831774,0.579246654358703,0.747424095932325,-1297.88524062057,-856.250258091957,953.890609815565,1160.0315533979,1839.90127752008,1450.04083097992
3337.59466846113,2.65552970974277,0.585097708768375,0.762306930798517,-1159.06747697828,-762.692878432619,1059.77109223529,1283.92645204261,1785.64728339974,1487.73119122607
3338.76125170771,2.72906463166746,0.595372961225592,0.779816830434384,-994.014191802658,-650.98363663207,1162.20994091095,1416.42508616898,1723.57863625981,1534.86793311462
3339.92783495429,2.80549896816434,0.615561731737321,0.800180211152403,-794.102040707914,-515.807207193044,1259.79973411489,1557.14933523528,1651.48028186877,1594.74158018842
3341.09441820087,2.88364915917156,0.646477346478548,0.819650749900733,-583.289368790042,-367.751136179118,1334.63145163223,1689.07520552651,1576.10239763017,1660.56049088894
3342.26100144745,2.96346506869526,0.700396931265766,0.837216343722919,-356.273741296485,-201.049608785314,1391.03013558,1813.16486414617,1495.41001991365,1734.52043519857
3343.42758469402,3.04361597557291,0.759090357460029,0.852848709265273,-180.825734298327,-60.9816576457166,1422.64611099341,1904.41422494872,1431.23405967105,1794.34230244894
3344.5941679406,3.12401402279354,0.820776837703046,0.866604345650442,-41.8431124339461,56.0578321049503,1437.3373625877,1970.70729168412,1379.89433943082,1843.20290948497
3345.76075118718,3.20295747821257,0.863751615483905,0.878893583164593,-0.00184717083825238,113.965564852068,1450.92846168809,2004.60519369557,1358.26860630439,1861.40475664168
3346.92733443376,3.28043295806183,0.890460278420383,0.890144736044674,-0.00198977179753125,136.789268986601,1467.18559713094,2019.26582188293,1352.55502327352,1864.7245260579
3348.09391768034,3.35412817499666,0.905716897471772,0.899410612123764,-0.00199497491450811,147.465123344588,1476.65726024346,2029.30680400337,1349.23339611289,1865.46349545193
3349.26050092692,3.42417303333601,0.914384778344235,0.907047210234382,-0.00130352626408637,152.702066369029,1481.2541401219,2037.40814952645,1346.94052792665,1865.27686928878
3350.4270841735,3.48806578302229,0.919622219295113,0.912732305194219,-0.0011162017069419,155.901610833442,1483.36032219403,2042.97143563327,1345.12049560724,1864.94565151284
3351.59366742007,3.54627052618912,0.923028891975777,0.917102457893704,-0.00243041567600519,157.881708616987,1484.39633487641,2047.00085287242,1343.59608930933,1864.23994228581
3352.76025066665,3.59705829054312,0.9252141742278,0.91966686049877,-0.00294657211897325,160.34611215429,1484.58037800815,2049.20103561455,1342.04421951444,1863.80838897277
3353.92683391323,3.6412626298755,0.926687004244239,0.921173658067309,-0.00240769074859714,164.530957247571,1483.81116770928,2050.46979584459,1340.11465111464,1863.68623068453
3355.09341715981,3.67893425594456,0.927697209415396,0.921844092931686,-0.0187446511439087,165.320042357943,1483.60576798116,2050.66220399463,1339.57378553895,1863.29624191391
3356.26000040639,3.71059005333348,0.928338911372349,0.922065721565094,-0.190337126266356,156.766785273678,1485.25561546257,2048.97220738084,1340.56032106907,1860.93855933409
3357.42658365297,3.74012440881223,0.929210999129823,0.922421145749233,-0.243937527681985,142.695583177207,1488.22918371275,2046.57167479816,1342.4432722414,1857.42036208419
3358.59316689955,3.76765587224502,0.930659870139923,0.92323438414019,-0.0717176544445547,115.999207855761,1494.71977473836,2042.94729640238,1346.92434664221,1851.56116854438
3359.75975014612,3.79793766593778,0.93244993771077,0.92435212813783,-0.108727817157068,108.500162356386,1496.7748098125,2042.13585507548,1348.16443217204,1849.87140060506
3360.9263333927,3.83265964755777,0.934735541679511,0.92601676559892,-1.12950301847896,129.662686758749,1493.67672882109,2046.64713306715,1343.69714591811,1853.39657427027
3362.09291663928,3.87068663450917,0.936839520667636,0.927264250806025,-1.47468810643647,157.878953243487,1489.08378352981,2052.0197156792,1337.73930282684,1858.3085552116
3363.25949988586,3.91251753709359,0.938704034156925,0.928153391071408,-0.912056329941518,193.646756534769,1482.08496018464,2058.23827080047,1330.17531882226,1865.03216779888
3364.42608313244,3.95713289710907,0.940069223328625,0.928179405499725,-0.623967961454475,230.263504467566,1474.63912987326,2060.25732226957,1322.51774990101,1871.94143660671
3365.59266637902,4.00472492753674,0.94108331936576,0.925690513024581,-0.558589531864408,266.46094897847,1467.07991159079,2060.37580804322,1315.05936146843,1878.72829860243
3366.7592496256,4.05420331921509,0.941610356813181,0.921458002196815,-0.545890824383726,298.818478728444,1460.13597955417,2059.64949945747,1308.44215799774,1884.82366624327
3367.92583287217,4.10559497400658,0.941826897165625,0.913163485153386,-0.558852775596851,326.401880000768,1454.00293586995,2051.49926313507,1302.82433153832,1890.03755215604
3369.09241611875,4.15777084125129,0.942176341858644,0.902698411333891,-0.581432734572884,354.895387032642,1447.94652623729,2040.52050685813,1297.12929256036,1895.51343200846
3370.25899936533,4.21068274717218,0.942901466512795,0.889410002051931,-0.627896385685338,384.21670330543,1442.07489418705,2026.07544848469,1291.39728452121,1901.26253160295
3371.42558261191,4.26315766230641,0.944134786335075,0.875634500050821,-0.690734241744274,423.091836515126,1434.68294609473,2010.35482013101,1283.91382932199,1908.9876094432
3372.59216585849,4.31513421758672,0.946640465271083,0.861243011366017,-0.777792574149659,478.626681827502,1424.84981293664,1993.7526748003,1273.43766484528,1920.22158930673
3373.75874910507,4.36544751120116,0.949862661984361,0.850774077353414,-0.907127940179136,554.655976819433,1411.28604933664,1976.01618133699,1259.18490423152,1935.68016534275
3374.92533235165,4.41388015801944,0.954087444549286,0.842802918498168,-1.124857010373,665.610393676131,1391.17938465151,1957.40306485054,1238.54858650138,1958.38426946717
3376.09191559822,4.46141226700034,0.958461541843177,0.842106705981544,-1.2359716127127,810.130395790028,1364.28594646679,1934.27785242163,1211.72888510166,1988.04157592851
3377.2584988448,4.5080445955755,0.962870460088606,0.854798891733681,-1.2813999727167,1005.94660057126,1326.44046208515,1904.51075761056,1175.47734767129,2028.36371423563
3378.42508209138,4.55495161070996,0.967314379558942,0.880192373987958,-1.17055081579528,1248.90262007592,1278.710496145,1862.27162867144,1130.53025118951,2078.54697708607
3379.59166533796,4.60222466671445,0.972050289518819,0.939625511947914,-0.305052884721926,1566.64625681104,1214.9828719645,1796.96653195591,1071.61548251507,2144.2832748102
3380.75824858454,4.65053840946603,0.974455244614108,0.965511794452849,-0.00825185792619243,1792.57212122364,1171.74188942022,1716.92814018738,1031.97598800768,2192.90332494099
3381.92483183112,4.69999188618071,0.975633399517202,0.971642810025157,-0.0019975428518877,1941.42012605801,1145.01375227104,1615.12464769715,1007.14919516929,2226.18782439746
3383.09141507769,4.75093557474975,0.974996250251488,0.976228375364663,-0.00071020148579044,2044.09195471836,1126.56580465147,1538.21291042057,993.003512394924,2251.16658870949
3384.25799832427,4.80348588707475,0.968138796358121,0.980260711595024,-0.00053795939503339,2123.37027503957,1111.93476541719,1478.77559859539,983.808995034272,2271.1464184752
3385.42458157085,4.85764313600458,0.962036768374123,0.982758235256778,-0.000415152949843749,2147.83099665137,1109.04094888438,1466.36500565779,982.499245158685,2282.84931811329
3386.59116481743,4.91350701699194,0.957329106573767,0.98438978210164,-0.000310153000835487,2153.65744434334,1112.20854346301,1475.58273275661,987.848815161616,2290.18853891323
3387.75774806401,4.97080942874401,0.953877920439212,0.985164538669307,-0.000232383364857345,2150.84115596773,1117.96297342989,1493.57478837543,995.61900584008,2292.86414835037
3388.92433131059,5.02960878071458,0.951437001518196,0.985582157498034,-0.000172397219114255,2122.03613524055,1130.15843331666,1535.255645094,1007.63189468653,2293.69214358767
3390.09091455717,5.08956314143696,0.948826896839585,0.985644099856547,-0.000130221290030029,2093.69467579722,1142.17904519734,1574.53194747859,1019.63252253265,2294.77167009758
3391.25749780374,5.15073978497388,0.945910498486735,0.985505047498713,-9.88997802728533e-05,2067.17673043093,1153.49745610192,1609.81005348502,1031.31951817466,2296.2974161175
3392.42408105032,5.21220121254503,0.943170113454799,0.985344028044841,-8.05528277129568e-05,2056.6016934478,1162.6294600835,1633.2313955927,1040.98262157968,2299.10477028735
3393.5906642969,5.27393386311866,0.940442348513586,0.985157386004866,-6.8433746820234e-05,2052.74567501437,1169.84159421468,1649.38002484176,1048.90706159833,2305.10928020786
3394.75724754348,5.33502815598268,0.939930207315355,0.985098790972377,-6.69690292916572e-05,2053.88472553206,1176.47159007434,1655.54996457275,1055.2643932077,2312.49149169199
3395.92383079006,5.39546788353733,0.940638605574568,0.985087472435245,-7.45962254774619e-05,2066.63378695187,1182.61230151348,1657.74249614508,1060.3458343198,2321.70812952651
3397.09041403664,5.45454195403584,0.941615612524752,0.98509681934218,-8.70477137949975e-05,2080.18455463067,1188.86159054282,1659.743783189,1065.32240069484,2331.29107093313
3398.25699728322,5.5122754847265,0.943004801717525,0.985159385636492,-0.000113496867593817,2094.47625125685,1195.22989080459,1661.60372602558,1070.16021332576,2341.39057581302
3399.42358052979,5.56810187230633,0.942606034669203,0.98384713185633,-0.243654502677888,2095.22667407695,1202.70203344982,1665.31015434896,1077.20713319974,2347.22955069047
3400.59016377637,5.62206500795071,0.937187885246093,0.97484049178796,-1.76348122918281,2078.16684319003,1211.6853845042,1673.56919005479,1088.05502116726,2350.5887110504
3401.75674702295,5.67433197641747,0.929377314204505,0.96541417711176,-2.93783608867593,2057.53123932229,1218.60021564533,1683.28823335315,1099.35378957577,2352.39845226569
3402.92333026953,5.72495634560497,0.917156766589291,0.955878376364469,-3.7822644684592,2032.25239430247,1224.15170861898,1694.83244260204,1111.01702330228,2353.40967835777
3404.08991351611,5.77455295059498,0.902890927579822,0.946282904407866,-4.08408049019574,2008.80843774645,1225.18166255989,1703.76441115949,1121.99253111026,2354.55872642497
3405.25649676269,5.82316784810758,0.886054844301347,0.936704758134637,-4.18626204934174,1987.43763792002,1224.76877861471,1710.945121574,1132.25984751625,2355.89540073027
3406.42308000927,5.87108752683437,0.866500598036236,0.925751499335827,-4.25525283085206,1967.28957094959,1223.15447021901,1711.88644845449,1142.11818324995,2357.31025504108
3407.58966325584,5.91833153810194,0.843520256878177,0.91309381842716,-4.30657484192532,1948.26771694679,1216.2992571416,1708.66237860531,1151.59454482021,2358.80953648853
3408.75624650242,5.96513004397104,0.81719965918894,0.898555400028841,-4.35296025879824,1930.15131741045,1206.9094268319,1702.26317385131,1160.77911666443,2360.37511778316
3409.922829749,6.01149245828514,0.786763173522607,0.881690473313542,-4.39560223917004,1912.87547126072,1193.06990493164,1687.08219714378,1169.68626690336,2362.01112063196
3411.08941299558,6.05759447535848,0.752473742933965,0.862714488191349,-4.43633848769134,1896.27904710504,1175.62132634459,1667.20834307907,1178.38702992728,2363.70808719867
3412.25599624216,6.10344045698977,0.713561866625822,0.841210176523162,-4.47538326006363,1880.32123333397,1152.9328995163,1639.85405516163,1186.8892267669,2365.4693348647
3413.42257948874,6.14917556192332,0.670530092409631,0.817432320413124,-4.51292674895394,1864.88270229474,1125.61216687577,1606.53861089102,1195.24757816021,2367.28987089223
3414.58916273531,6.19480461991814,0.62270270322364,0.791005273003718,-4.54915212910474,1849.93753896441,1092.0916261965,1565.04648376244,1203.46620022585,2369.17267789312
3415.75574598189,6.24015781869192,0.570988968136908,0.762203515540823,-4.57903227527278,1835.38920843708,1052.88370774578,1516.19725370621,1211.5894916563,2371.11568449426
3416.92232922847,6.285236539563,0.5149254701196,0.730705824117485,-4.6036876512616,1821.22048405609,1006.45376005719,1457.88046330543,1219.61974319477,2373.12175511167
3418.08891247505,6.32994971433769,0.456845721530105,0.697348284183839,-4.62972635795052,1807.45675398471,954.143014694315,1391.39819314944,1227.54132972836,2375.17678632448
3419.25549572163,6.37430132646061,0.396662754710876,0.661976621563352,-4.65722592575614,1794.08110685537,894.796177057932,1314.95715269846,1235.35637356719,2377.28252876063
3420.42207896821,6.41830237287978,0.33760462477143,0.626003164416744,-4.68717270649711,1781.09956571347,830.516365774691,1230.76702655849,1243.0563286045,2379.42737032415
3421.58866221479,6.46195696960006,0.279660111832359,0.58942704210583,-4.71979935926203,1768.49504249119,760.697435566214,1137.64390568275,1250.6437113286,2381.61239524954
3422.75524546136,6.50526573033097,0.226439580327731,0.554131241651913,-4.75272665027338,1756.25458555366,688.279163021364,1039.04811686709,1258.11934697169,2383.8296149024
3423.92182870794,6.54823270944175,0.177408588926796,0.520062512653034,-4.78597630148632,1744.36279424412,613.150987575497,934.545404546676,1265.4855740231,2386.07967350341
3425.08841195452,6.59085732795271,0.135859412365258,0.489230972328858,-4.81892339200839,1732.82178383773,539.11646822459,829.07718801606,1272.73513968268,2388.35307160176
3426.2549952011,6.63314362108267,0.100232236604368,0.461209505978897,-4.85157044037326,1721.61642221194,466.1818368676,722.681629180116,1279.8706784871,2390.65011385995
3427.42157844768,6.67509052542476,0.0726227422492862,0.437483859656614,-4.88330386663297,1710.75219310248,398.290590473388,621.046801224074,1286.88267149989,2392.9611364799
3428.58816169426,6.71670208244109,0.0506410186843591,0.417153923317536,-4.91416483687976,1700.21381192621,334.966762416246,523.905614214275,1293.77426613173,2395.28624664279
3429.75474494084,6.75797742640618,0.0351145049820836,0.400820319580832,-4.94383342200988,1690.00367455524,279.664931762695,436.642402395386,1300.53802846875,2397.61695752407
3430.92132818741,6.79892061542559,0.0236070809549808,0.387426523470429,-4.97239153839396,1680.10662155947,230.985460331233,357.87351742063,1307.17754364404,2399.95331027606
3432.08791143399,6.83952384795769,0.0161762793222133,0.37682816779423,-4.99997336888127,1670.51950669872,191.616830360237,292.050858244483,1313.68949893441,2402.28878932745
3433.25449468057,6.8797950463133,0.0110115729189605,0.368239128678685,-5.02668635335927,1661.22793016409,159.158074853631,236.284014998332,1320.07763641481,2404.62343455227
3434.42107792715,6.9198081037804,0.00797896521452067,0.361192517456198,-5.05437538841382,1652.22750105007,135.878947674661,194.222014817774,1326.34105929516,2406.95217867879
3435.58766117373,6.9595694474737,0.00599247915661005,0.355304761660839,-5.08296693105287,1643.50377962232,118.372193548921,161.416901834991,1332.48406698051,2409.27533014369
3436.75424442031,6.99922192736945,0.00522160268411947,0.35016146082709,-5.11217616095429,1635.03138969535,111.199446161398,142.512969728197,1338.51970000417,2411.59376130222
3437.92082766689,7.03875974968453,0.00484201027012297,0.345630768034651,-5.14183402706681,1626.79866883114,107.596670613457,130.292706316139,1344.45138511866,2413.90776094632
3439.08741091346,7.07818961353023,0.00494645299371447,0.341527531638392,-5.16851489578582,1618.76540146177,108.923998425844,129.91520314845,1350.30190183159,2416.22294266645
3440.25399416004,7.11751181517455,0.00571967177016585,0.337802274879,-5.19280773062697,1610.92602457874,117.740587015791,136.293101375358,1356.07189215976,2418.53887511363
3441.42057740662,7.15673656024864,0.0068690237386881,0.33450177089927,-5.21664006840208,1603.27578164822,129.633148454889,147.440997172389,1361.76319905506,2420.8535534421
3442.5871606532,7.19586420917391,0.00878145518156799,0.331568298111654,-5.23995645102799,1595.80796461764,147.162887575587,168.688455524333,1367.37732892865,2423.16693057808
3443.75374389978,7.2349032158836,0.0112697231949197,0.329188120155611,-5.26299476018798,1588.51682543065,167.512932400682,193.927828961805,1372.91583344548,2425.47718144743
3444.92032714636,7.27385392972639,0.014650499289379,0.327235412642804,-5.28574183842306,1581.3962767478,191.684827390582,225.126656139795,1378.3801372261,2427.78426103935
3446.08691039293,7.31272373197894,0.0188040007922731,0.326175465434439,-5.30822700772605,1574.44208773099,218.177562089258,259.812185167248,1383.77075262391,2430.08616786437
3447.25349363951,7.35151298212178,0.0240166166944566,0.325522404634475,-5.33044842658616,1567.64862099554,247.413362029712,298.756169953578,1389.08905971603,2432.38286228461
3448.42007688609,7.39022863733087,0.0301406251545181,0.325650982812194,-5.35238753717538,1561.01290211198,278.371929298773,340.340789179982,1394.33476379612,2434.67220597401
3449.58666013267,7.42887108651163,0.0374254828657974,0.326635664659244,-5.37403499260208,1554.5296152462,311.238111072864,384.898288404741,1399.50923921119,2436.95417427899
3450.75324337925,7.46745334599885,0.0456915315916566,0.328179653416264,-5.39531744648795,1548.19662583873,345.280430044886,431.299517299933,1404.61164102065,2439.22656033528
3451.91982662583,7.50596995563735,0.0551416905935896,0.330838466130481,-5.41616032640263,1542.00881302528,380.576104459331,479.684871433583,1409.64336373968,2441.48936345846
3453.08640987241,7.54438768646804,0.0655783827870315,0.334144058707552,-5.43564495005318,1535.96287463927,416.59471728231,529.244742450284,1414.6039930642,2443.74072652244
3454.25299311898,7.58269753330094,0.077153776249876,0.338417098780147,-5.45395333506792,1530.05506494628,453.356654136621,580.022911940277,1419.49416969003,2445.98031651145
3455.41957636556,7.62078368242113,0.0896437043313418,0.343383658795443,-5.47080044104393,1524.29003002542,490.410609299452,631.350614516892,1424.30753116278,2448.20366234205
3456.58615961214,7.65866007741255,0.103148675577019,0.349233904333304,-5.48660904881854,1518.66445841026,527.749196923617,683.223676752347,1429.04457540007,2450.41029819461
3457.75274285872,7.69633947893438,0.117398660456703,0.355726807947224,-5.50406426755274,1513.19723334468,564.913499944987,734.985417055898,1433.68930996145,2452.59122294061
3458.9193261053,7.73382442769138,0.132459717853583,0.362979019060067,-5.52283175159423,1507.87980487335,601.921207788766,786.65590283448,1438.24576265036,2454.74751947811
3460.08590935188,7.7711268898257,0.148130119779205,0.370801661880668,-5.54136819922155,1502.70776628578,638.550913342285,837.882419172902,1442.71400649775,2456.87774872674
3461.25249259846,7.80824911458067,0.164445041433582,0.379265153209774,-5.55979202308352,1497.67534328997,674.809823062906,888.673907095115,1447.09656522179,2458.98236290405
3462.41907584503,7.84520537004181,0.181226159601358,0.388212690577075,-5.57789809164487,1492.77963234267,710.539483348075,938.783914794871,1451.39347691522,2461.06006427623
3463.58565909161,7.88199830152747,0.198491196788558,0.397686197646862,-5.59572367793401,1488.01521017811,745.751433672647,988.227507790888,1455.60719291114,2463.11133793698
3464.75224233819,7.91864697813643,0.216086334617766,0.407555131940378,-5.61327639108433,1483.37926276413,780.334352005929,1036.83754738982,1459.738069921,2465.13517873188
3465.91882558477,7.95515458772153,0.234018404656949,0.417843401913222,-5.63057162116203,1478.86665601723,814.303936660344,1084.63518020235,1463.78854878635,2467.13213432664
3467.08540883135,7.99154720102769,0.252155387167629,0.42844218321794,-5.6476549807653,1474.47422106491,847.58065395948,1131.50882312584,1467.75954653583,2469.10160368633
3468.25199207793,8.02782875137904,0.270497522303012,0.439363902367747,-5.66454493883496,1470.19714190744,880.183245898512,1177.48384285922,1471.65347534778,2471.04418960858
3469.4185753245,8.06402730575322,0.288929683779491,0.450516802956096,-5.68131905941837,1466.03170253536,912.050933469419,1222.48402584644,1475.47198989565,2472.95978110725
3470.58515857108,8.10015805188653,0.307448462224212,0.461905943710758,-5.69803605565432,1461.97345587856,943.204812856691,1266.53728009944,1479.21745126069,2474.84902649964
3471.75174181766,8.13632699619694,0.32594576712795,0.473449472734312,-5.71533531458768,1458.01929406117,973.586156610247,1309.57750814763,1482.89169300512,2476.71201820439
3472.91832506424,8.1725307985495,0.344423614702849,0.485151474768608,-5.73285064655698,1454.16354203497,1003.22896691852,1351.64773018217,1486.49804658166,2478.54997429747
3474.08490831082,8.20883850098491,0.362824294207442,0.496961721325568,-5.7490719304693,1450.39322848103,1032.14371221875,1392.77185934764,1490.04581159167,2480.36693004708
3475.2514915574,8.24522909547805,0.38113604403895,0.508874650424309,-5.76410086214568,1446.70610777054,1060.34194615057,1432.96430553349,1493.53590489413,2482.16297938926
3476.41807480398,8.28164900244276,0.399273334252932,0.520828895321161,-5.77678096525628,1443.09437643852,1087.78169524286,1472.18734006908,1496.97355484656,2483.94022780231
3477.58465805055,8.31809085836785,0.417212104956279,0.532808467738461,-5.78784110005246,1439.55826892868,1114.45956681243,1510.43338695947,1500.35783440061,2485.69785720676
3478.75124129713,8.35448984491057,0.434781968802354,0.544702506946821,-5.79818430303783,1436.10393100151,1140.20970145936,1547.50365242155,1503.6828206454,2487.43224625823
3479.91782454371,8.39083920256844,0.45197285855959,0.556497887259821,-5.80783042455997,1432.72915388912,1165.05512142691,1583.41919317304,1506.94938282914,2489.14348071784
3481.08440779029,8.42706739569316,0.468597810682132,0.568067912533424,-5.81701597501184,1429.439115351,1188.81334432396,1617.94790875649,1510.15162737661,2490.82793232166
3482.25099103687,8.46316958916714,0.484659854811073,0.579402922252902,-5.82576639195489,1426.23116189109,1211.52679052545,1651.13243322928,1513.29092187518,2492.48593760955
3483.41757428345,8.49907646643186,0.499962015009279,0.59036515854254,-5.83420571091066,1423.10960916496,1233.00443255761,1682.72079700649,1516.36201927581,2494.1141973409
3484.58415753003,8.53478663203854,0.514529593905285,0.600954666904564,-5.84235502038351,1420.07129170827,1253.31480057491,1712.78606744103,1519.36683712034,2495.71334242353
3485.7507407766,8.57024206886125,0.528166913940621,0.611030254521592,-5.8503275344216,1417.11899541983,1272.271397476,1741.07481842356,1522.30159445501,2497.28085577127
3486.91732402318,8.60544671439794,0.54092979923728,0.620608122455648,-5.85811118284103,1414.24907596894,1289.97351875341,1767.69742573777,1525.16873569927,2498.81766944797
3488.08390726976,8.6403764612593,0.552633895163067,0.629550787924857,-5.86581581058579,1411.46225386685,1306.24990994251,1792.41386933077,1527.96655106658,2500.32239709479
3489.25049051634,8.67502163161928,0.56337092025813,0.63789602957695,-5.87325446985386,1408.75438102365,1321.23191714733,1815.37547849854,1530.69795384393,2501.79625951
3490.41707376292,8.70933079566233,0.572975599044804,0.645516766904568,-5.87979384032352,1406.12207017722,1334.7727771859,1836.37073319746,1533.36472138419,2503.23979629101
3491.5836570095,8.74328573855115,0.581572362266871,0.652472113381174,-5.88556772168163,1403.56280835196,1347.02649824392,1855.58049482725,1535.96854531701,2504.65361418839
3492.75024025607,8.77677681118024,0.588993675692004,0.658631809533198,-5.89015983995628,1401.07506132966,1357.84259099948,1872.78316859258,1538.50976500679,2506.03752605523
3493.91682350265,8.8098037145203,0.5954090838715,0.66408610768172,-5.8940449900621,1398.65732469834,1367.40882712148,1888.2053892395,1540.9893454698,2507.39176942046
3495.08340674923,8.84227317882672,0.600649863521979,0.668701726595464,-5.8977562046693,1396.31270523142,1375.57315445257,1901.61551575497,1543.40392461603,2508.71416417098
3496.24998999581,8.87419348244871,0.604941605834283,0.672611497585535,-5.90132020579698,1394.03821652818,1382.56755636327,1913.30686862808,1545.7557263685,2510.00564916618
3497.41657324239,8.90549466325978,0.608130922778651,0.675692159070828,-5.90505159297665,1391.83527175747,1388.25991647139,1923.07651284873,1548.04280022502,2511.26483271793
3498.58315648897,8.93619497257365,0.610483562392283,0.678115838750774,-5.90899005879997,1389.70068354194,1392.91377449543,1931.27108437457,1550.26771225904,2512.49286803264
3499.74973973555,8.96625635579756,0.611687594192628,0.679785289890512,-5.91345658547893,1387.63458387172,1396.40663885527,1937.70557975038,1552.42992341878,2513.68916602322
3500.91632298212,8.99570843536758,0.61237167390778,0.680868622724313,-5.91856254470785,1385.63358285853,1399.01999299573,1942.7690345452,1554.53233449582,2514.85509794688
3502.0829062287,9.02455571036173,0.612144357962126,0.680918386984067,-5.92467043210052,1383.6964496134,1400.52926398436,1946.30767622389,1556.57605356379,2515.9910197017
3503.24948947528,9.05284009037254,0.611281915459876,0.680897608705973,-5.93201962068375,1381.81952281971,1401.42814649923,1948.68534360119,1558.56438115273,2517.09856383724
3504.41607272186,9.08062110892828,0.609922825466034,0.680446171161171,-5.94096241160305,1379.99976210631,1401.28785603333,1949.21091387159,1560.50059761402,2518.17933559305
3505.58265596844,9.10795357564965,0.607767545777312,0.679144698073016,-5.9519085786366,1378.23316494914,1400.66296039964,1949.42326523916,1562.38848923206,2519.23528467897
3506.74923921502,9.13494602712692,0.605197231178231,0.677589852901057,-5.96515387115893,1376.5141518801,1399.46550070784,1948.7152713682,1564.23429397082,2520.26971909085
3507.9158224616,9.16170766696441,0.602028115722483,0.675545170434379,-5.98133025692192,1374.83838600583,1397.34445243718,1946.54546863339,1566.04237607218,2521.28496686154
3509.08240570817,9.18848565329833,0.598422461396284,0.67318217630035,-6.00118398725987,1373.19876554022,1394.75737889504,1943.8033653621,1567.82157054151,2522.2858510494
3510.24898895475,9.21550451823026,0.59426186290947,0.670398700704833,-6.02489771008811,1371.58700964388,1391.43987315302,1940.01270930158,1569.57968180968,2523.27670495528
3511.41557220133,9.24359849812412,0.589602042438926,0.66726538089745,-6.05316743968397,1369.98776339513,1387.5328150939,1935.49325474877,1571.33400575356,2524.26719567524
3512.58215544791,9.27266339764503,0.584276581554481,0.663672449212611,-6.0814570294356,1368.38316109975,1382.79434808158,1929.925872996,1573.09992397325,2525.26605948825
3513.74873869449,9.3028387335929,0.578049780644547,0.659519133471085,-6.09828909933871,1366.71129976176,1377.01746678335,1923.22007462896,1574.93256468538,2526.30455364706
3514.91532194107,9.33409207277708,0.570777067467709,0.65470360381479,-6.1092001219723,1364.98188339703,1369.9631309271,1915.07601306338,1576.82529127423,2527.37912920623
3516.08190518765,9.36633655984402,0.562341204719376,0.649145212964205,-6.11316278890691,1363.18849253979,1361.50290338233,1905.34455442058,1578.78882430059,2528.49606297587
3517.24848843422,9.39954204713659,0.552541514949317,0.642704842079785,-6.11509080899124,1361.33323635579,1351.31733756384,1893.64280728478,1580.82172404918,2529.65476797702
3518.4150716808,9.43352496552161,0.541302994198988,0.635293526335299,-6.11445902561754,1359.42236384959,1339.28775426979,1879.76005602036,1582.92122695033,2530.85389019887
3519.58165492738,9.46823733044934,0.528405539022951,0.62674581372096,-6.11261287352389,1357.45684354448,1325.03889755043,1863.22158681627,1585.0866218889,2532.09324811624
3520.74823817396,9.50344089938198,0.513816709492414,0.616978046652706,-6.1105215001252,1355.44578452421,1308.45887639258,1843.78381913878,1587.31018794025,2533.36863662459
3521.91482142054,9.5390750165642,0.497336315483734,0.605820434507247,-6.10815648158778,1353.39095473489,1289.14646826399,1820.90320902033,1589.59038356671,2534.67936999449
3523.08140466712,9.57488092782684,0.479017647914902,0.593241444566788,-6.10614559706651,1351.30288730593,1267.03867977038,1794.38728239872,1591.91676998993,2536.01963062539
3524.24798791369,9.61079357173029,0.458725007048662,0.579101741950883,-6.10456516901117,1349.18425033751,1241.75160669016,1763.680983383,1594.28677518847,2537.3880912919
3525.41457116027,9.6465554906486,0.436647458901202,0.563476314983814,-6.10383620100191,1347.04637036067,1213.32901721725,1728.74798804932,1596.6883883326,2538.77795096126
3526.58115440685,9.68211211162223,0.412757012231164,0.546297179776602,-6.10345417704578,1344.89293474358,1181.46307588135,1689.10910700807,1599.11792174198,2540.18717138766
3527.74773765343,9.7171985316019,0.387417957828134,0.527787113012171,-6.1042395145804,1342.73630833409,1146.37074339706,1644.98406180115,1601.56191416422,2541.60801553126
3528.91432090001,9.75186361630862,0.360722882517001,0.507973021979491,-6.10665732262679,1340.58089407389,1107.86979767525,1596.0512107675,1604.0161584169,2543.03806374193
3530.08090414659,9.78604026955644,0.333236417668,0.48724880130532,-6.1117517077881,1338.44301535909,1066.44345318791,1542.89741836193,1606.46402605064,2544.46761746147
3531.24748739317,9.8197951632614,0.305049467169424,0.465664972445566,-6.12052002036717,1336.32010245375,1021.90551323685,1485.23353856933,1608.90757526597,2545.89784677785
3532.41407063974,9.85320384144506,0.276651022148318,0.443600736005854,-6.13120456614362,1334.21663835832,974.638336906306,1423.60138782303,1611.34138496131,2547.32552175234
3533.58065388632,9.88629210466041,0.248156659049906,0.421133143268666,-6.14414745190584,1332.12908514792,924.488178503751,1357.75584127448,1613.76863589243,2548.75247615335
3534.7472371329,9.91912888541987,0.219958051632052,0.398577546908391,-6.15753728394201,1330.05322044643,871.666672632284,1288.03599216581,1616.19261612564,2550.1805895172
3535.91382037948,9.95173709461487,0.192237600547932,0.376064807983694,-6.17170484963289,1327.98888807883,816.14003486497,1214.33166415353,1618.61356392935,2551.60998953305
3537.08040362606,9.98418008587737,0.165421204862364,0.353924918849215,-6.18624303786446,1325.93394471389,758.178170768241,1136.99847442732,1621.03349084548,2553.04182440167
3538.24698687264,10.0164788033071,0.139696666322412,0.332308959143142,-6.20116002678134,1323.88840744253,697.8243462222,1056.02346646896,1623.45228503989,2554.47602106444
3539.41357011922,10.048691417573,0.115503221710369,0.311558451816352,-6.21628984547733,1321.85128586061,635.42031899728,971.8124227857,1625.8708737743,2555.91309766056
3540.58015336579,10.0808374434062,0.0929996041107252,0.291824917583884,-6.23150203530601,1319.82276432581,571.09953645349,884.469551356793,1628.28881710765,2557.35278629256
3541.74673661237,10.1129828474596,0.0726096439507342,0.2734519161416,-6.24666630497794,1317.80269470189,505.294082415822,794.495067985438,1630.70606573891,2558.79502830297
3542.91331985895,10.145114317097,0.054419957409989,0.256562183200343,-6.26132292763373,1315.7912125271,438.236642850117,702.130820681715,1633.12189138534,2560.23937853939
3544.07990310553,10.1772759134848,0.0387920972811775,0.241474189123381,-6.27486551200296,1313.78755269649,370.431707989067,607.972034708739,1635.5363394352,2561.68583556344
3545.24648635211,10.2093738545615,0.0257118093718954,0.228257055929448,-6.28696177659471,1311.79418279652,302.293167535635,512.514560136128,1637.94607784731,2563.13238013835
3546.41306959869,10.2412738028343,0.0154323684379264,0.217183258039107,-6.29637947245358,1309.81140902116,234.484006338267,416.573931885333,1640.34922528009,2564.57784762659
3547.57965284527,10.2729778881061,0.00780806250040468,0.208216285447198,-6.30478058050572,1307.84802991083,167.678457892598,321.041000180743,1642.73657882293,2566.01663838581
3548.74623609184,10.3044348291926,0.00298111673095802,0.201520848970835,-6.31372881701104,1305.91787991271,103.034415603163,227.432475368891,1645.09336693458,2567.43976120815
3549.91281933842,10.3356345704001,0.000382366113312321,0.196905864453285,-6.32264334965526,1304.02080061991,40.9080224021712,136.337026744175,1647.41853284832,2568.84645154496
3551.079402585,10.3665405142625,0.00067991987318829,0.194608587110931,-6.33129089227287,1302.16245526899,-17.8231287212085,49.0270706361875,1649.70448348583,2570.2319831363
3552.24598583158,10.3971474591094,0.00157830461138301,0.193473162152114,-6.33969672387141,1300.34318429958,-72.9354804637795,-34.0296555431136,1651.95033041845,2571.59567216747
3553.41256907816,10.4274291231382,0.00400854903028582,0.194153413647682,-6.34774067728036,1298.56651375335,-123.760615031528,-111.77288870496,1654.15111852628,2572.93435754509
3554.57915232474,10.4573895748215,0.00802078422473253,0.195797209220588,-6.35559515192716,1296.83182735884,-170.295078078725,-183.994407082591,1656.30730071503,2574.24816357108
3555.74573557131,10.487012749548,0.0123336698786644,0.198230429435617,-6.36333351412737,1295.14085249943,-212.116887076409,-249.93446554932,1658.41631585581,2575.53537307558
3556.91231881789,10.5163224503028,0.0170798296435279,0.201462246718726,-6.37124481421594,1293.49208339982,-249.438392555869,-309.675734380307,1660.47994470621,2576.79692849703
3558.07890206447,10.5452924152499,0.0217648175655189,0.204829412726926,-6.37969486632203,1291.88581130087,-282.07782846349,-362.783780936518,1662.49770576738,2578.03238622088
3559.24548531105,10.5740593639032,0.0263102219178919,0.208312452086088,-6.38900028979799,1290.31941107054,-310.406349920266,-409.600410476473,1664.47298796839,2579.24369385245
3560.41206855763,10.60278781723,0.0304622819915719,0.21160721303631,-6.40050345192792,1288.79409570685,-334.433141322005,-449.968441572822,1666.40548335569,2580.43052506115
3561.57865180421,10.6314934056887,0.0341746930667928,0.214641142006644,-6.41262224828079,1287.29923840086,-354.609924740449,-484.457518001579,1668.30599451243,2581.59942181859
3562.74523505079,10.6602597285527,0.0373468363487952,0.217281427504669,-6.42327365464955,1285.8230391826,-371.128111377324,-513.284302837551,1670.18675048939,2582.75781534594
3563.91181829736,10.6890910216191,0.0399535702505846,0.219455149075417,-6.4331127628906,1284.3642872819,-384.292261248183,-536.779239181622,1672.04986488882,2583.90696155906
3565.07840154394,10.718018658694,0.0419738369292877,0.221138973157734,-6.44196689419076,1282.91739197844,-394.313994249718,-555.18910649032,1673.9020557903,2585.05094938524
3566.24498479052,10.7470617106292,0.0434043029265449,0.222233964180959,-6.45036058830359,1281.48194829722,-401.431761198372,-568.768492969335,1675.74434476354,2586.19038226581
3567.4115680371,10.7762492609158,0.0442588894569187,0.222665108965017,-6.45869007380289,1280.05584281524,-405.943333942117,-578.221295157283,1677.57986905741,2587.32716537094
3568.57815128368,10.8056008038975,0.0446768718435054,0.222854578097978,-6.46716033325661,1278.63794161672,-408.185793529743,-583.06880255487,1679.41028018293,2588.46230313839
3569.74473453026,10.8351438634952,0.0445309991655378,0.22246484668384,-6.47599850614829,1277.22628187182,-407.793234539623,-582.980376969241,1681.23821865415,2589.5974109894
3570.91131777684,10.8648988692234,0.0441824648975525,0.221630495462011,-6.4857668314174,1275.82052011799,-406.783667121191,-582.692708520822,1683.06502955118,2590.73331171663
3572.07790102341,10.8948914442886,0.0434907468029647,0.220493742290018,-6.49699929062376,1274.41895600123,-404.063188357677,-578.955748685959,1684.89284359799,2591.87131808852
3573.24448426999,10.92514667629,0.0424839456093192,0.219027805103226,-6.51119958394272,1273.0233746559,-399.756977826947,-571.863210773549,1686.72277880924,2593.01211029463
3574.41106751657,10.9556951729746,0.0413611956784945,0.217396924671478,-6.53098788073011,1271.63215682265,-394.868124698289,-563.74424018423,1688.55644725463,2594.15669389896
3575.57765076315,10.9865588701765,0.0401136189757596,0.215617390831036,-6.5603310600875,1270.25412623252,-389.287363980151,-554.202989649736,1690.39505690938,2595.30576347091
3576.74423400973,11.0255957369783,0.038830856334583,0.213785707007963,-6.61018153679436,1268.88586502006,-383.427109336024,-544.052634344469,1692.24009608911,2596.46040121964
3577.91081725631,11.0495630630501,0.0375318514298296,0.211943317590287,-6.69309060294673,1267.56336854992,-377.369456036795,-533.489702154295,1694.09276410171,2597.62071756455
3579.07740050289,11.0495646763966,0.0362761176019843,0.210178149296309,-6.86222309413904,1266.3235354859,-371.405049617352,-523.150683163561,1695.95506298964,2598.78725588327
3580.24398374946,11.0495646763966,0.0350438881248632,0.208460566165305,-7.12730825670172,1265.15171626969,-365.43881444418,-512.827357127683,1697.82636716306,2599.95985959141


==> post_proc/ref_solutions_csv/lazy_s_p_4_short_adherence_reference.csv <==
s,time,sat_front,sat_rear,Fx1,Fx2,Fy1,Fy2,Fz1,Fz2
3254.76725795406,4.87411444603088e-05,0.00197633605503209,0.126023767411245,-8.00470184186426,1116.96921136306,98.1507269279942,122.60180505911,1926.21518323603,2752.43876935895
3255.93384120064,0.0277281669091095,0.00197633605503209,0.126023767411245,-8.00470184186426,1116.96921136306,98.1507269279942,122.60180505911,1926.21518323603,2752.43876935895
3257.10042444721,0.0554051392969777,0.00197633812103338,0.126023778896881,-8.00465887010419,1116.96925978761,98.1507801815559,122.601969228918,1926.21517192577,2752.43879083184
3258.26700769379,0.0830799370528835,0.00201050924152917,0.126189332833258,-7.43685936654322,1117.61284827053,99.0248822488291,125.124896448658,1926.06572586069,2752.7322147707
3259.43359094037,0.110751708398281,0.00208466529417287,0.126432018520397,-6.88706250688686,1118.25839036121,100.889805458107,129.68097697106,1925.9210330558,2753.07425796035
3260.60017418695,0.138419924750739,0.00221763958715619,0.126567727630159,-6.95567004306299,1118.29168743117,104.071101594516,134.351441314139,1925.99657058396,2753.15386687488
3261.76675743353,0.166083990041956,0.00240710855171448,0.126699858498282,-7.03963417558183,1118.30295103477,108.446596058249,139.774510777519,1926.11796547058,2753.21193433408
3262.93334068011,0.193743388437005,0.00263571880468133,0.126864319020079,-7.07280132613332,1118.28492135641,113.49691057258,145.877823607498,1926.21408862181,2753.27991507371
3264.09992392669,0.221397508074745,0.00291035796817388,0.127052639484784,-7.08707802052344,1118.2457820605,119.298069208003,152.732480576206,1926.30901498566,2753.34704817221
3265.26650717326,0.249045846774772,0.00322982693805152,0.127269585014443,-7.06039688030127,1118.17215150058,125.698625184696,160.399026099106,1926.40269693335,2753.41329959684
3266.43309041984,0.276687778981083,0.00359311650849945,0.127516089773371,-7.00296830530528,1118.05931587976,132.616900708851,168.857393180842,1926.4950307922,2753.47859442063
3267.59967366642,0.30432281728489,0.00400034882003042,0.127797271544244,-6.89557879991767,1117.90178337602,139.956140206564,178.150700865785,1926.58595158993,2753.54288621033
3268.766256913,0.331950324991079,0.00444262328319084,0.128107294865442,-6.72735657527477,1117.68505727105,147.528976461895,188.141248246361,1926.67537110794,2753.6061097628
3269.93284015958,0.359569830958088,0.00491658842771982,0.1284467917952,-6.4743308078187,1117.3839343305,155.226368346007,198.788271958824,1926.76321669424,2753.66821302123
3271.09942340616,0.387180689643594,0.00540067427195853,0.128797983461125,-6.11768775350327,1116.98001610298,162.728875410469,209.800486863676,1926.84946814864,2753.72917669409
3272.26600665274,0.414782447725192,0.00588752081951341,0.129153356004566,-5.60558011352703,1116.42120307216,169.933940858655,221.048714221107,1926.93406406497,2753.78895758472
3273.43258989931,0.442374433842396,0.00633570387879938,0.129484656891452,-4.94333718277017,1115.7137357586,176.32374820233,232.039386672424,1927.01712516837,2753.84762950329
3274.59917314589,0.469953264021966,0.00674730248609365,0.129830676038831,-4.14721559219782,1114.87364010531,181.985474348098,242.628053259118,1927.09851169104,2753.90531722258
3275.76575639247,0.497527826978882,0.00703623306588241,0.13000428722326,-3.11786271296,1113.80533790944,185.878213401339,252.018671471908,1927.17880022761,2753.96188259048
3276.93233963905,0.525083848852306,0.00720185706060054,0.130004008203358,-1.17601897147211,1112.66036963061,188.062267433322,260.494851698688,1927.23783381061,2754.03094531996
3278.09892288563,0.552688358976924,0.00726773056941746,0.129753039191892,-0.0112062925959646,1109.68059430183,188.982971839006,265.988944660182,1927.46170398125,2753.93998161581
3279.26550613221,0.580358107599847,0.00698529050704195,0.0930010887740945,-0.0269678597866261,976.586698483819,189.016019835921,268.569271696391,1951.01012166208,2728.67501268315
3280.43208937878,0.608191447628141,0.0070418715814528,0.0635125118083192,-2.9135889582295,700.674323087187,189.109133367368,269.505460429071,2005.59020506131,2669.8844192328
3281.59867262536,0.636249034006174,0.0507301972053359,0.0668578119058542,-405.933717430004,26.591563792636,196.422866241591,262.5081186672,2207.76744252816,2452.08452356989
3282.76525587194,0.664585235511259,0.135898870609021,0.0772906005633539,-1027.5645021517,-684.908581434517,207.29347652178,255.757318592138,2456.03474074079,2176.8569150033
3283.93183911852,0.693252083255004,0.309824650893421,0.276529380669668,-1696.94499034106,-1160.22768133478,216.580480321698,253.948176665295,2665.84157675805,1936.72190530672
3285.0984223651,0.722264665206218,0.470767098093475,0.538876563394176,-2198.1003836942,-1465.19410431299,226.580024925613,253.40471008782,2800.19365941775,1760.57097887545
3286.26500561168,0.751647168943243,0.565351092235566,0.765623916607547,-2460.19561250999,-1637.10084709858,237.70053255904,264.274351677818,2858.18651390025,1655.5037180253
3287.43158885826,0.781407283385625,0.604069847157195,0.872257130230783,-2561.24300276378,-1702.94919322311,249.772291947318,282.595193329249,2879.06498094915,1605.46170380389
3288.59817210483,0.811555928497359,0.604210028498348,0.869592965020791,-2538.27979307784,-1687.59218978373,262.921650516863,305.936206174671,2853.95840614901,1594.58685363412
3289.76475535141,0.842104784634814,0.604231117421126,0.864505206779608,-2503.75144678847,-1664.50236720532,276.78071617231,331.535718049145,2818.12073989123,1587.39452523068
3290.93133859799,0.873064227068902,0.602535496727207,0.855928119814864,-2471.74098627864,-1643.10042258662,291.370025053106,355.662260739623,2788.02649953822,1579.27231805934
3292.09792184457,0.904446083399677,0.599155886838207,0.842651849024169,-2434.28322200308,-1618.05584469553,305.78087448439,379.390519344585,2756.35675193596,1574.76218088615
3293.26450509115,0.936260117674327,0.591512753469071,0.817780051775699,-2385.33252115285,-1585.32267031309,319.513318909344,402.792649919773,2721.42489875305,1573.75588074981
3294.43108833773,0.968521044247984,0.582995102220137,0.791604127152345,-2335.5718695634,-1552.04419569008,332.447493419022,424.851306144704,2686.70027069597,1572.72663954949
3295.59767158431,1.00123979613013,0.576180224170327,0.770894729968097,-2291.01834522072,-1522.244126285,344.50714310599,445.186375254251,2653.98836589634,1570.68048126098
3296.76425483088,1.03443397523725,0.570460892118659,0.753605829758932,-2250.17068358709,-1494.91943560691,355.550154152236,463.66769948638,2622.78803371792,1567.8740515345
3297.93083807746,1.06811616940911,0.565814305080992,0.739559275686881,-2213.27679204772,-1470.23663279852,365.566119272087,480.315631148088,2593.20688089873,1563.94526789636
3299.09742132404,1.10230677348205,0.562257346877552,0.728381954229844,-2179.87491311324,-1447.88753777889,374.579377905821,495.130302059628,2565.02595783547,1559.15383548354
3300.26400457062,1.13702011177077,0.559691118666244,0.719806601185583,-2149.93329881438,-1427.8515951264,382.66445465016,508.233223147302,2538.23789281418,1553.46483659229
3301.4305878172,1.17227946523857,0.557653227750433,0.712529723991895,-2122.02966885801,-1409.17746959029,389.875186719173,519.800927175188,2512.36480682032,1547.28808640545
3302.59717106378,1.20810097853807,0.555912837498865,0.705969633208613,-2095.44933230989,-1391.38720892061,396.281432693203,530.027218176575,2487.15327098198,1540.91774089568
3303.76375431036,1.24451139623358,0.554577219462377,0.700252514177733,-2070.31597972917,-1374.5637609104,402.03015221044,539.036541091878,2462.63051134873,1534.28197747015
3304.93033755693,1.28153701796945,0.553616849869697,0.695374644347401,-2046.65257026989,-1358.72274756073,407.199448384359,546.954148186637,2438.79871455689,1527.3535494821
3306.09692080351,1.31917615556893,0.552824610656902,0.690842005241294,-2023.82624321959,-1343.44063579248,411.941754930038,554.032132906602,2415.44549674436,1520.33061757534
3307.26350405009,1.35744471180607,0.552059151616792,0.686350808650736,-2001.4517427906,-1328.45961996677,416.310193593084,560.393939692806,2392.43508706598,1513.34068761948
3308.43008729667,1.39633083478561,0.551579728632789,0.682324186780729,-1979.90841195856,-1314.03374151985,420.475315797908,566.246876946008,2369.89240756363,1506.26601884115
3309.59667054325,1.43583821201852,0.551325151849751,0.678837727323303,-1959.32013010789,-1300.24608434591,424.483701350323,571.648917038941,2347.85707511504,1499.05119896967
3310.76325378983,1.47597446140173,0.551243259406246,0.675806255955328,-1939.44186995439,-1286.93265924557,428.489593233965,576.874361742493,2326.25674792342,1491.78949925044
3311.9298370364,1.51675076687265,0.551368881687009,0.673062382162869,-1920.13185059426,-1273.99861835226,432.558202402804,582.004950370008,2305.04698034516,1484.52658941275
3313.09642028298,1.55817491204756,0.55161650488915,0.671001133959383,-1901.56947678597,-1261.56419407701,436.748557828967,587.219520911839,2284.28338820818,1477.20920910677
3314.26300352956,1.60025912903673,0.552208690899005,0.669463997879333,-1883.82847532923,-1249.67889287996,441.089067313312,592.589577993775,2263.98989469414,1469.80280828557
3315.42958677614,1.64301529192031,0.5530090482131,0.668670231327149,-1866.67886842775,-1238.18873292422,445.661462477259,598.24822938445,2244.09283674923,1462.38815307007
3316.59617002272,1.68645698051225,0.553974765326852,0.668344914167373,-1850.0078854648,-1227.01825307752,450.537227148663,604.292800309486,2224.55333509969,1454.99968856538
3317.7627532693,1.73060157628586,0.555129811352348,0.668275657895142,-1833.9029048855,-1216.22604678716,455.665500502526,610.736748119603,2205.39986915994,1447.61209198794
3318.92933651588,1.77546437676924,0.556521826858205,0.669111548715189,-1818.41649713121,-1205.84743247892,461.006804722968,617.620913872748,2186.64751246924,1440.20198454314
3320.09591976245,1.8210680085113,0.558078357273575,0.67041909339374,-1803.30026083754,-1195.71599127996,466.747506524347,625.004060388192,2168.21800820953,1432.85401689947
3321.26250300903,1.86740093753503,0.559788934962259,0.672199537812861,-1788.50415335492,-1185.798249732,472.975166731537,632.929848885947,2150.09139743178,1425.58279079694
3322.42908625561,1.91462378588131,0.561624980316438,0.674393912595464,-1773.85548225243,-1175.97844238203,479.81660164936,641.531989872382,2132.21611705821,1418.44855190727
3323.59566950219,1.96276753951284,0.563606144987315,0.677075551153979,-1759.45624331222,-1166.32498301788,487.271875923897,650.832109050474,2114.63228005065,1411.41076123168
3324.76225274877,2.01207024599098,0.56559971469811,0.679952403818846,-1744.50058652631,-1156.29752648174,496.067468679609,661.372008652982,2097.04145362194,1404.74680907304
3325.92883599535,2.06262675445939,0.56761387278,0.68294556290979,-1728.87957154635,-1145.82295948087,506.801633583765,673.451607609936,2079.43738273227,1398.3832327994
3327.09541924193,2.11461418783209,0.569387278022474,0.685828177450869,-1711.46850918339,-1134.14673322281,520.145405021913,688.018247841529,2061.35994874046,1392.89077974958
3328.2620024885,2.16812173879796,0.571031120053534,0.688561475703529,-1691.7697690191,-1120.93472705774,537.233812112803,706.085446411418,2042.77093805923,1387.67312862652
3329.42858573508,2.22335167810668,0.571875890472328,0.690913428335539,-1668.05451572395,-1105.02620773542,559.419979260132,729.122010049564,2022.89841192819,1385.44116959323
3330.59516898166,2.28041768967189,0.572196832282191,0.692784626145799,-1638.52556133038,-1085.21410259987,589.819216057387,759.89035694129,2001.5151103663,1385.00301527604
3331.76175222824,2.33952124415999,0.572211068330033,0.694620796287668,-1601.09347657491,-1060.09234184385,628.83123967504,799.756900675515,1977.52393003235,1385.18568050047
3332.92833547482,2.40080610026537,0.570744223756909,0.696367734124842,-1551.68535949839,-1026.9221264821,680.443390586241,853.646803508238,1950.23607088912,1391.52446736273
3334.0949187214,2.46443454567682,0.568751708723329,0.698928668093085,-1487.71581887259,-983.950852405942,744.501469638571,921.933543268056,1918.21852817327,1402.33474095972
3335.26150196798,2.53057550652612,0.566111816646127,0.7036904331734,-1401.08152326677,-925.716493944455,826.452451142696,1011.33538177121,1879.68929587891,1421.62817700544
3336.42808521455,2.59930862730473,0.565206212641349,0.710962904827301,-1291.36853099985,-851.860854286261,919.297932365477,1117.26851673235,1833.95889369385,1448.70975732623
3337.59466846113,2.67085121597786,0.56750098806362,0.72367050198235,-1147.94974679229,-755.196748065862,1024.70092039916,1243.99231066913,1778.36360158306,1488.06561703913
3338.76125170771,2.74496722222098,0.572863218347036,0.739862475186778,-977.118819686353,-639.523196404881,1128.70895258636,1379.85041432088,1714.60322160311,1537.31149553824
3339.92783495429,2.82192665146751,0.593560056303299,0.760573894483851,-768.497332048214,-498.406124283476,1231.94955403843,1525.31436754501,1639.91897683747,1600.31081762944
3341.09441820087,2.9005650020496,0.625522943905593,0.781909220349381,-555.44347513222,-347.563720560356,1308.76487246491,1659.29862380193,1563.88257972442,1667.43511760645
3342.26100144745,2.98083483492824,0.678039251300063,0.802744652877406,-337.25132069799,-181.616933575669,1361.92083319654,1781.86319598937,1485.29049395716,1739.77104721064
3343.42758469402,3.06140111547887,0.735547696509219,0.822295304814539,-170.854129858444,-56.7192050817883,1396.50400595489,1871.15548666714,1426.03812844951,1794.76375500627
3344.5941679406,3.14218259846796,0.796658649095697,0.84065879110826,-39.4485180852352,26.4811596173826,1418.7396513611,1934.40903501744,1383.17249834622,1834.72582748069
3345.76075118718,3.2214375180201,0.840626514869657,0.856037591900312,-0.00193733099193938,87.8895125220754,1434.59800941677,1971.49240190659,1360.48620644494,1854.52760420402
3346.92733443376,3.29914700854646,0.869939573116464,0.869016991508966,-0.000816952646054297,139.209376818841,1447.53582476328,1992.84450378444,1349.45179285246,1863.54321363441
3348.09391768034,3.37300048951332,0.884459069026341,0.877887183808248,-0.000622485328051768,161.740857684297,1453.71679538377,2004.505719039,1344.13314389632,1866.1326639353
3349.26050092692,3.44313187000277,0.891107889684016,0.883865320204484,-0.00110356885343794,169.559703748342,1456.11133155875,2011.57635127633,1341.27719959062,1866.4263459069
3350.4270841735,3.50706991581081,0.893963195948159,0.887305722176403,-0.00128998732082795,171.143229372947,1457.43785675152,2014.02891384808,1340.4301029715,1866.36546758137
3351.59366742007,3.56528666217297,0.894990203530749,0.889123000851279,-0.00100719915338673,166.833794958274,1458.10714365769,2014.6205906983,1340.31332026518,1864.58560048629
3352.76025066665,3.61609227714674,0.896192896156765,0.890739239935039,-0.0281133686408293,159.536204327827,1459.32766890446,2014.65981361031,1340.42377688206,1862.0091028874
3353.92683391323,3.66032287926778,0.897963563856723,0.892249977877626,-0.3220485444846,145.729365660524,1462.81645166004,2013.49657753766,1342.31584243061,1858.43900361863
3355.09341715981,3.69804203106341,0.900329444263849,0.894389577667908,-0.417614274716513,126.412296817129,1467.91666838498,2012.2343307475,1345.25891841931,1853.80990262125
3356.26000040639,3.72975877779249,0.9037552056125,0.898022448188254,-0.122897752342771,96.8426472022891,1475.99997679079,2010.9942659208,1350.17674650018,1847.31285227857
3357.42658365297,3.75938151207092,0.907630738877258,0.902301734085486,-0.00129572711165344,73.168625754988,1483.69261671355,2010.73759230936,1354.01096086689,1841.99526958083
3358.59316689955,3.78702595914043,0.911874042553994,0.907349144814757,-0.00415585021126003,54.9687450474578,1491.14608851234,2012.53588954687,1356.7618136378,1837.67694305019
3359.75975014612,3.81746322005761,0.916680497990589,0.911914427837728,-0.012161009385973,56.1269284663755,1492.41743771621,2016.93276950955,1356.25868595318,1837.6473924556
3360.9263333927,3.85240420636876,0.922456431488199,0.915879123116747,-0.0515347762295126,122.742977965839,1482.47580369015,2032.15397097247,1342.74872279819,1850.29293269067
3362.09291663928,3.89068906109854,0.92702797852202,0.918999878590289,-0.135982056258142,182.356495059329,1473.31101944125,2044.23588970402,1330.61921861733,1861.53403339938
3363.25949988586,3.93282227114294,0.930491001482864,0.921716123822191,-0.370250851688554,221.161805223953,1467.14874421134,2052.31516877074,1322.6765023917,1868.75969305039
3364.42608313244,3.97776588205622,0.93252022502047,0.922259563545111,-0.451319025072943,257.134961699301,1460.77575480418,2054.40957770045,1315.32272729694,1875.49880615164
3365.59266637902,4.0257126436374,0.933791928789092,0.919933782101416,-0.435838972506117,291.868517543275,1453.80576331298,2054.18771156274,1308.23106400889,1882.06126189206
3366.7592496256,4.07555764102447,0.934057201023753,0.91568521586816,-0.430599690757499,323.038751214751,1447.05300503904,2052.87816665091,1301.92322496058,1887.9999656453
3367.92583287217,4.12732644087974,0.933664601943238,0.906221796354289,-0.438616819985964,350.327424114896,1440.64714924451,2043.04261103609,1296.44657765034,1893.23500373582
3369.09241611875,4.17988003944485,0.933312743372884,0.89413734324552,-0.455693621158485,377.738841406487,1434.33729359762,2029.8043055621,1291.05159787835,1898.58067469919
3370.25899936533,4.23316936301409,0.93303842472939,0.878623461022424,-0.505266458231762,404.73479775086,1428.31183999422,2012.27403511834,1285.85904477867,1903.94867319827
3371.42558261191,4.28601202685371,0.933135186258615,0.862755991715278,-0.572135737149229,441.543983833547,1420.72123075589,1993.48230133111,1278.86465719654,1911.34480849403
3372.59216585849,4.33834596659679,0.934903479068383,0.846350647786013,-0.663236276088695,496.52137097591,1410.61185606804,1973.98920155289,1268.58227741455,1922.54484419147
3373.75874910507,4.38899994157025,0.937544736460562,0.83558522740464,-0.789458308220922,573.717901874289,1396.54895538492,1953.77965946384,1254.19626953155,1938.32063543829
3374.92533235165,4.43775466336274,0.941727701205218,0.828336241184085,-0.986628285406444,690.550026004963,1375.42549064597,1933.33247646559,1232.51873271853,1962.28655453303
3376.09191559822,4.4856056206871,0.9462439571366,0.828268026729427,-1.03388473217332,842.480969484525,1347.31464309272,1908.26794507456,1204.36681186015,1993.53381534856
3377.2584988448,4.5325522811868,0.950949839542821,0.844434921154496,-0.929073488507816,1047.99343406287,1307.96366298658,1876.44170846581,1166.33271591887,2035.9339335876
3378.42508209138,4.57979833520758,0.955739574466636,0.872486285417756,-0.708566051095305,1287.81770534234,1261.5513763798,1832.50085488153,1122.11001401415,2085.6226140673
3379.59166533796,4.62743776548556,0.960884609475015,0.927136931423027,-0.167801161630887,1579.29682704464,1204.30975881528,1767.01260109852,1068.35419697438,2146.12260932674
3380.75824858454,4.67616330484343,0.963394914226439,0.943089030599609,-0.00166818857976572,1768.66551464095,1169.55837618735,1691.94616255577,1035.94026146536,2187.55706949634
3381.92483183112,4.72607943877451,0.964549367694939,0.94197018012761,-0.000556549518250918,1882.84943660746,1150.35616381021,1603.47925083796,1017.56656011569,2213.82246268894
3383.09141507769,4.77753689942369,0.964046694364245,0.940814405531869,-0.00027101658261499,1953.50473126962,1139.08243586742,1544.8301274921,1009.78525379165,2232.44515562571
3384.25799832427,4.83065753374357,0.958206583333113,0.939683343558437,-0.000194094451780537,2004.04410955464,1131.31964681244,1505.37264060226,1006.13041192879,2246.83880254195
3385.42458157085,4.88542905945217,0.952719230257096,0.939212290129197,-0.00013954892057186,2014.05226095254,1130.35167275653,1498.83339325711,1006.35863869485,2254.22497516352
3386.59116481743,4.94195458881021,0.948287327384468,0.939040988080711,-9.40747615994222e-05,2006.41880866052,1136.02188855254,1516.14762245588,1014.0865998862,2258.28132300027
3387.75774806401,4.9999478384875,0.943727326554916,0.939166324006514,-6.00766542117622e-05,1992.49132158126,1143.53867895428,1541.1676176356,1023.55490417378,2259.58649343024
3388.92433131059,5.05946857667635,0.939078350649334,0.940324150225385,-3.35931949545297e-05,1963.51756595806,1153.74370862476,1579.42285034549,1035.00964802414,2259.89320586986
3390.09091455717,5.12015270980892,0.932872769911017,0.941372090767631,-1.47578436192546e-05,1941.58476394347,1160.9418665065,1611.66330867574,1045.48978480885,2260.75127071933
3391.25749780374,5.18206658254139,0.924107839558368,0.942261633818868,-7.87437565233136e-07,1925.50800762272,1166.03914051332,1639.18998726541,1054.99643300908,2263.74609800232
3392.42408105032,5.24425727318396,0.913529530837205,0.942533997019816,8.62479110988865e-06,1923.86171134577,1166.59023097726,1645.17749533102,1061.33993681183,2268.63735364796
3393.5906642969,5.30671024896951,0.900482446337602,0.942592082577291,1.57228598499887e-05,1938.17041706186,1162.64031515027,1644.50002424834,1065.7212230684,2277.6652728873
3394.75724754348,5.36850879341645,0.888054152164269,0.942575475566162,1.73388988799648e-05,1959.58069374095,1157.25923587708,1640.54536363925,1067.63802573503,2288.54963558032
3395.92383079006,5.42963747193331,0.876131692658735,0.942399669993117,1.74705059931753e-05,1994.10386177281,1149.68665893207,1621.09363371892,1068.39410514287,2301.83428899521
3397.09041403664,5.48936918960734,0.868839066483661,0.942245786489142,1.65648904521232e-05,2026.03104681998,1147.24960318121,1603.61034563402,1069.60285502221,2314.73941530748
3398.25699728322,5.54773017197713,0.864085072319557,0.942116765280445,9.13250315242257e-06,2055.02834837088,1146.77596255984,1588.37038505738,1071.71339185611,2327.15651078246
3399.42358052979,5.60414280521487,0.863103583640466,0.942157573037166,-2.15753463090577e-06,2073.48891784295,1147.5486168128,1585.44229946779,1074.84411115616,2338.14155121309
3400.59016377637,5.65865282883347,0.863064285226844,0.942527621397071,-2.34356948349799e-05,2086.13977276088,1153.59475493004,1587.93816876315,1079.92641656972,2348.29523919854
3401.75674702295,5.71143395476584,0.862298534537835,0.9409736336967,-0.420123340515269,2083.99281830701,1161.58155757578,1593.60093531246,1087.74684072361,2351.62279108038
3402.92333026953,5.76254195448573,0.857328734606115,0.930634778405944,-2.75644705345602,2055.15559062206,1172.43303819611,1608.62794350012,1100.5709412626,2352.4554521009
3404.08991351611,5.81259671191536,0.850260812738433,0.922058544031601,-3.78188340866903,2028.899817772,1179.13819469028,1624.23778326816,1112.42904100546,2353.45728125367
3405.25649676269,5.86164563987518,0.839325001849008,0.915668569121411,-4.10146609369565,2006.50355089141,1183.35387577556,1640.30434009397,1123.08288528666,2354.70011584206
3406.42308000927,5.90997783555648,0.825615947608591,0.90801552985062,-4.25398591571179,1985.37307999689,1183.73674590872,1649.75812995015,1133.29020724235,2356.03179594773
3407.58966325584,5.95761363800158,0.807918303318954,0.898690126311642,-4.33886422957737,1965.42050236691,1180.97233781431,1655.66189847018,1143.08148000114,2357.46110127846
3408.75624650242,6.00478625497284,0.786609259374556,0.887218779558413,-4.40023499164017,1946.45177861566,1175.91909565668,1655.40362021091,1152.553564359,2358.96412630308
3409.922829749,6.0515055727583,0.760477892299509,0.872810457892213,-4.44733400595051,1928.39636172928,1165.00060811254,1646.54165699873,1161.72293519045,2360.54624445845
3411.08941299558,6.0979500300553,0.730141707986273,0.855956249280905,-4.49036078785738,1911.08278258288,1150.51100325165,1632.84633826911,1170.66662454969,2362.19476132581
3412.25599624216,6.14412424558354,0.694515052377968,0.83598814904659,-4.53019262031864,1894.46491736632,1130.25201708303,1609.05459970258,1179.39365738179,2363.91375011591
3413.42257948874,6.19017572312078,0.654438145011163,0.813508321308916,-4.56764329879863,1878.41243989955,1105.26595569992,1579.03706988998,1187.96282888948,2365.69617826661
3414.58916273531,6.23610943326518,0.609040300341217,0.78801669317613,-4.6031479002585,1862.89594785245,1073.67825187811,1539.81840810391,1196.37892638793,2367.54554336651
3415.75574598189,6.28175573865423,0.559507619339457,0.760052817987408,-4.62867306377114,1847.8097835171,1036.31679347047,1493.078810529,1204.68878335367,2369.45829512263
3416.92232922847,6.32711621286787,0.50528132375181,0.729251996266993,-4.64706039867978,1833.13448869785,991.482478799202,1436.43114299696,1212.89507898106,2371.43766436712
3418.08891247505,6.37210036712627,0.448858432677431,0.696586115459792,-4.66759964487278,1818.8973494965,940.716153916421,1371.62790404886,1220.98270787431,2373.46858771781
3419.25549572163,6.41671241782737,0.390126868938243,0.661894396972157,-4.69053178953479,1805.07926919354,882.790995276094,1296.80661808603,1228.9541580889,2375.55303929802
3420.42207896821,6.46096438412386,0.332374259119271,0.626605978910015,-4.71749881718424,1791.6852071738,819.913885757181,1214.3312043221,1236.80164560961,2377.67868849998
3421.58866221479,6.5048605870836,0.275596471659378,0.590718992316113,-4.74933651131785,1778.69602301028,751.454249470555,1123.01336108062,1244.52803548113,2379.84675517382
3422.75524546136,6.54840245446664,0.223382832683003,0.556064332250938,-4.78218131433982,1766.09495200321,680.369098609214,1026.28635830336,1252.1353087678,2382.04878723169
3423.92182870794,6.59159422207799,0.175224895940704,0.522591990473251,-4.81612571973285,1753.86499409929,606.540282635832,923.714682717869,1259.62609251841,2384.28551858672
3425.08841195452,6.63443599334922,0.13436728413169,0.49224699441013,-4.85000647091274,1742.0054276391,533.733904606293,820.134571347646,1266.99420986089,2386.5472029128
3426.2549952011,6.67693196576346,0.0992976759612286,0.464623447038517,-4.88382454855989,1730.49983842762,461.958173937085,715.581872287276,1274.24253608203,2388.83420109055
3427.42157844768,6.71908165038924,0.0720807687900166,0.441164267338679,-4.91658065600455,1719.35150226911,395.106891721874,615.63701863422,1281.36242568441,2391.13669002918
3428.58816169426,6.76088923519195,0.0503864053499823,0.421010275754714,-4.94833025816298,1708.54410160552,332.719317382153,520.04696676304,1288.35722606313,2393.45480647297
3429.75474494084,6.8023543448817,0.0350331047406213,0.404746860304819,-4.97858863424581,1698.07853950062,278.209304353211,434.119275381109,1295.22011049204,2395.77990665333
3430.92132818741,6.84348117076374,0.0236374662799455,0.391361950365541,-5.00748159321237,1687.93880933277,230.206860071142,356.508863171869,1301.95483233542,2398.11204168197
3432.08791143399,6.8842623055979,0.0162588477664673,0.380712778834445,-5.03537123791837,1678.12102114463,191.36757119458,291.616277088215,1308.5584630132,2400.44451720695
3433.25449468057,6.92470580999709,0.0111204891438587,0.372043992098856,-5.06238636558478,1668.61004437346,159.333004251159,236.610306066406,1315.0348903356,2402.77737138337
3434.42107792715,6.96488627716061,0.00809264933543717,0.364897352646058,-5.09115525991047,1659.40163900021,136.341048590006,195.094885212076,1321.38344840577,2405.10535093886
3435.58766117373,7.00481023290132,0.00610467609639872,0.358901890991265,-5.12162175194135,1650.48056948848,119.041281450298,162.69994421549,1327.60857506868,2407.42875741956
3436.75424442031,7.04462143909329,0.00532729569906523,0.353650768488559,-5.15310291326325,1641.82020379301,111.917815124258,143.988917309656,1333.72363653297,2409.74829547381
3437.92082766689,7.08431410944838,0.00494232150958509,0.349014482209013,-5.18537638897103,1633.40825099193,108.325600502565,131.873686102701,1339.73216925425,2412.064250334
3439.08741091346,7.12389521600619,0.00504480219581914,0.344809649009141,-5.21348743636975,1625.20195962378,109.621945503801,131.479141386159,1345.65736513958,2414.38210976581
3440.25399416004,7.1633650828631,0.00581158380783148,0.340986913960877,-5.23836686638674,1617.19560193437,118.283060658991,137.704175179574,1351.49992265783,2416.70144346573
3441.42057740662,7.20273416492442,0.0069521025806393,0.337590723979743,-5.26246091642701,1609.38463144172,129.985254325738,148.633857697583,1357.26182209509,2419.02014651249
3442.5871606532,7.24200284657702,0.00885063949390107,0.334564169298484,-5.28574200630768,1601.76202765901,147.265157441824,169.553334429004,1362.94463152252,2421.33817191151
3443.75374389978,7.28117979094967,0.0113179451682776,0.332088117825464,-5.30870713727145,1594.32190809767,167.335287066751,194.41600498247,1368.55004835608,2423.65362137342
3444.92032714636,7.32026536821088,0.0146661502212937,0.330041394005627,-5.33133326534752,1587.05789459901,191.190326891054,225.17457808154,1374.0795514934,2425.9664487561
3446.08691039293,7.35926713765733,0.0187767136543321,0.328844230103408,-5.35371717285865,1579.96547477013,217.348772610547,259.389048716401,1379.53379557811,2428.27460130176
3447.25349363951,7.39818547721605,0.023931312479361,0.328068698002598,-5.37584758744442,1573.0387559035,246.231698575378,297.827931331939,1384.91420793127,2430.57803695869
3448.42007688609,7.43702749904544,0.0299854721189885,0.328147466218889,-5.39768356166197,1566.27443215337,276.832647798175,338.895757149974,1390.22062939426,2432.87458233587
3449.58666013267,7.4757936086282,0.037184981168925,0.328977318781255,-5.41920197137458,1559.666960051,309.337304183557,382.925526437437,1395.45447505335,2435.16420903847
3450.75324337925,7.51449697850723,0.0453546141760141,0.330359819242832,-5.44020186296908,1553.21379890115,343.02418390643,428.803909802442,1400.61502523172,2437.44468604026
3451.91982662583,7.55313214634713,0.0546950795338826,0.332876579392166,-5.46058971567802,1546.90962672603,377.971774534513,476.673119900482,1405.70370921976,2439.71600758331
3453.08640987241,7.59166589082221,0.065013629273627,0.336023886600052,-5.47903516621166,1540.75050670709,413.656636446477,525.734581402211,1410.7202333716,2441.97630044663
3454.25299311898,7.63008920458327,0.0764615849239516,0.340134214368735,-5.49588026011644,1534.73263531384,450.100238186005,576.033791275156,1415.66525902818,2444.22522372891
3455.41957636556,7.6682860710818,0.08881961225465,0.344930369875529,-5.51089311154566,1528.86066768798,486.856265938282,626.909892660427,1420.53246581087,2446.45828249245
3456.58615961214,7.70627051110367,0.102188383107002,0.350607476215456,-5.52466553880731,1523.13129591266,523.917838870883,678.359672162483,1425.32236609346,2448.67499912447
3457.75274285872,7.74405545435407,0.11630243056998,0.356925051397751,-5.540846305728,1517.56462172251,560.829484155289,729.732012080879,1430.01889031375,2450.86632594312
3458.9193261053,7.78164347994527,0.131228399587844,0.364002741618206,-5.55913214620355,1512.15169646498,597.608452371097,781.046615720734,1434.62611441674,2453.03333627371
3460.08590935188,7.81904670005221,0.1467677040396,0.371652069102785,-5.57748471556503,1506.88759426943,634.034201276728,831.952619971756,1439.14419401422,2455.17457552515
3461.25249259846,7.85626739735634,0.162956293667792,0.379945659910774,-5.59605277909707,1501.76637148199,670.113186563888,882.458055467243,1443.57567918152,2457.29048305098
3462.41907584503,7.89331997384371,0.179618060082526,0.388727387597461,-5.61443837594239,1496.78479228212,705.686843403402,932.316758411175,1447.92067249281,2459.37974492396
3463.58565909161,7.93020710529527,0.196771434281966,0.398040835442821,-5.63269190309754,1491.93730908886,740.765708788347,981.542444617364,1452.1816470807,2461.44283333678
3464.75224233819,7.9669479903294,0.214263983916313,0.407756006129668,-5.6507805627819,1487.22093705368,775.237716364913,1029.96716240133,1456.35901276831,2463.47872697306
3465.91882558477,8.00354584437557,0.232103079578785,0.417898052748082,-5.66872470999384,1482.63042915078,809.117441222769,1077.61048503854,1460.45522935329,2465.48796105535
3467.08540883135,8.04002686982506,0.250157424822269,0.428358421966437,-5.68658785127334,1478.16251565296,842.324267929691,1124.35934070716,1464.47126102659,2467.46991956133
3468.25199207793,8.07639502459729,0.268427597626053,0.439150448045881,-5.70438893928523,1473.81227453866,874.875788888306,1170.23746744985,1468.40953675212,2469.42519361948
3469.4185753245,8.11267850324028,0.286798715975323,0.450182384105362,-5.72224918677406,1469.5759234049,906.710030610881,1215.16684838143,1472.27175680178,2471.35365959393
3470.58515857108,8.14889253221254,0.30526751066682,0.461459912839888,-5.7402114985898,1465.44889909041,937.846967088837,1259.17381349323,1476.06029735973,2473.25595519178
3471.75174181766,8.18514337394259,0.323725819698658,0.472901011924468,-5.7589598861252,1461.42803850538,968.226701010994,1302.1904136181,1479.77703170764,2475.13216111028
3472.91832506424,8.22142767819585,0.342175618855089,0.484510096680803,-5.77798893409944,1457.50742643307,997.882180550791,1344.25820829841,1483.42531668742,2476.98348977925
3474.08490831082,8.25781464546425,0.360558942460516,0.496236273891348,-5.79512494829694,1453.67320134193,1026.82294196402,1385.399510679,1487.01456842305,2478.81399205727
3475.2514915574,8.29428322518491,0.378863892039365,0.508074264588175,-5.81052654201106,1449.9231159544,1055.05957428519,1425.62745161232,1490.54570300017,2480.62375111832
3476.41807480398,8.33077978651864,0.397004655005668,0.519962265398722,-5.82237313837151,1446.24875912344,1082.54932474275,1464.9030266443,1494.02401356319,2482.4148755801
3477.58465805055,8.36729695613205,0.414956825910201,0.53188445265323,-5.83196631924915,1442.65054977145,1109.28776709744,1503.21733855855,1497.44855113288,2484.18653037292
3478.75124129713,8.40376985933192,0.43254945185191,0.543729946530704,-5.84020101099593,1439.13503613245,1135.10794523367,1540.3700791244,1500.81332253705,2485.93505213463
3479.91782454371,8.4401917363235,0.449771820402428,0.555485432451818,-5.84733962776552,1435.70001573718,1160.03174108443,1576.38084693966,1504.11919325225,2487.66051409558
3481.08440779029,8.47649099714536,0.466436023430708,0.56702396384617,-5.85373559893611,1432.35098671304,1183.87531531121,1611.01574110295,1507.36018806498,2489.35923930687
3482.25099103687,8.51266281707023,0.482544192228168,0.57833541502527,-5.85950388297134,1429.08526610221,1206.67988022629,1644.3158513997,1510.53767521449,2491.03155235777
3483.41757428345,8.54863783862291,0.497898023901832,0.589281542002652,-5.86487003228166,1425.90739259589,1228.25278870907,1676.02717017957,1513.6463216622,2492.67410143374
3484.58415753003,8.58441468764445,0.512521780341907,0.599861688594094,-5.86987918162006,1422.81414861316,1248.66139922618,1706.22122286367,1516.68805206551,2494.28750749175
3485.7507407766,8.61993532857374,0.526218149778573,0.609933963184363,-5.87471273646605,1419.80846164744,1267.71740997891,1734.64238779076,1519.65900645132,2495.86920189612
3486.91732402318,8.65520373122011,0.539041943858507,0.619513705449841,-5.87933668054968,1416.88660050938,1285.51911754574,1761.39962616467,1522.56164431089,2497.42011018106
3488.08390726976,8.69019582381431,0.550807013845335,0.628462551092792,-5.88387502016401,1414.04929435776,1301.89341790176,1786.25067549056,1525.39419445164,2498.93880075816
3489.25049051634,8.72490193514621,0.561604285644558,0.636817372897181,-5.88801566774839,1411.29227170601,1316.97096384867,1809.34571633604,1528.15959408468,2500.42649252284
3490.41707376292,8.75927060909945,0.571266730544025,0.644450049652605,-5.89083307265243,1408.61185988934,1330.60329731834,1830.47111964417,1530.85959860415,2501.88369649089
3491.5836570095,8.79328362631431,0.579918319185344,0.651418919910117,-5.89271050976835,1406.00556049479,1342.94405804472,1849.80689626301,1533.4959123106,2503.31101449029
3492.75024025607,8.82683120557743,0.587389771857268,0.65759268032647,-5.89263674254547,1403.47175799872,1353.84109826511,1867.12930654013,1536.06883464077,2504.70822486521
3493.91682350265,8.85991307990117,0.593850684448188,0.663061051109656,-5.89202987486241,1401.00905362963,1363.48226915345,1882.66458466847,1538.57933851068,2506.07555926707
3495.08340674923,8.89243587317807,0.59913068640909,0.66768981961563,-5.89116481855828,1398.6209328755,1371.71397702077,1896.17894739707,1541.02397987726,2507.4107865731
3496.24998999581,8.92440791240709,0.603456104299159,0.671611590786278,-5.89024369977087,1396.30440504892,1378.76886302008,1907.96598490759,1543.4050106893,2508.71484901868
3497.41657324239,8.95575916269621,0.606672178634602,0.674702278300585,-5.89027265250276,1394.06124982611,1384.51370663861,1917.82103966697,1545.72042367093,2509.98631589246
3498.58315648897,8.98650794014004,0.609046100489598,0.677134179045973,-5.89062941496699,1391.88824883684,1389.21316410511,1926.09164779716,1547.97282091246,2511.2263483859
3499.74973973555,9.01661616176166,0.610265706845104,0.678809461480318,-5.89203448940602,1389.78590705938,1392.74396511602,1932.59154147668,1550.161632805,2512.43433156377
3500.91632298212,9.04611353013318,0.610959774221547,0.679896639813708,-5.89562057831717,1387.75077554875,1395.38918347334,1937.71123097565,1552.28980274173,2513.61164881789
3502.0829062287,9.07500457370795,0.610733806383936,0.67994660053441,-5.90093771326683,1385.78201705898,1396.9276833258,1941.29493882086,1554.35843626891,2514.75864448404
3503.24948947528,9.10333129546687,0.609873382601463,0.679925827436029,-5.90922680537582,1383.87585616072,1397.84678356219,1943.71051760898,1556.37088229222,2515.87696711764
3504.41607272186,9.13115333086792,0.608512655671421,0.679472979778334,-5.92030528598097,1382.02961267201,1397.71287806996,1944.27348544377,1558.33045048007,2516.96822649363
3505.58265596844,9.15852559281727,0.606350322674015,0.678167315045896,-5.93535502953337,1380.23908159668,1397.10422970878,1944.50609009607,1560.2409805924,2518.03439195734
3506.74923921502,9.1855567779494,0.603771680300894,0.676607732067878,-5.95415087279139,1378.498895989,1395.91863247351,1943.80491219477,1562.10877773599,2519.07879490615
3507.9158224616,9.21235625883481,0.600591669049993,0.674557120199745,-5.97782309570105,1376.80437745258,1393.80106361407,1941.65051489686,1563.93826407262,2520.10378637143
3509.08240570817,9.23917153125123,0.596973971844881,0.672187661118251,-6.00650001675278,1375.1483190388,1391.21753432671,1938.91625360143,1565.73837179429,2521.11422811545
3510.24898895475,9.26622744215952,0.592799780447177,0.669396949403232,-6.0403395429972,1373.52179188841,1387.90057573879,1935.12575393848,1567.51699896026,2522.11449417097
3511.41557220133,9.29435937971604,0.588125456693607,0.666255718725969,-6.07913654570713,1371.90836267748,1383.9929658448,1930.60444648418,1569.29163319808,2523.11433511614
3512.58215544791,9.32346295404867,0.5827842291044,0.66265385229345,-6.11724215441915,1370.28926225422,1379.25175614336,1925.03071707841,1571.07782626577,2524.12256550192
3513.74873869449,9.35367785059029,0.576539913368802,0.658489690139465,-6.14117494983669,1368.59923639437,1373.47023944663,1918.31557428332,1572.93131679439,2525.1707223884
3514.91532194107,9.38497154378174,0.569248050673123,0.65366135722215,-6.15624699304652,1366.8483782844,1366.40872827808,1910.15773760108,1574.84536325534,2526.25521113701
3516.08190518765,9.4172570539678,0.560791759175568,0.648088402043685,-6.15835807517163,1365.02964362369,1357.93941963015,1900.40865319701,1576.83076240809,2527.38234545996
3517.24848843422,9.45050415953929,0.550970683939019,0.641631751898137,-6.15909125779801,1363.14546791812,1347.74247054197,1888.68440725282,1578.88602010029,2528.55151419988
3518.4150716808,9.48452906868442,0.539710666029919,0.634203368580217,-6.15548741146032,1361.20310832328,1335.70008961002,1874.77492186568,1581.00828067996,2529.76131907562
3519.58165492738,9.5192837191162,0.526792425191294,0.625638222661134,-6.14599507792738,1359.2036951867,1321.43715303981,1858.20502661961,1583.1967796331,2531.01155345689
3520.74823817396,9.55452960748242,0.512184936380619,0.615854052200812,-6.1362349714587,1357.15760076553,1304.84316656248,1838.73261769713,1585.44363555694,2532.29793275779
3521.91482142054,9.59020600326568,0.49568952255007,0.604682145284298,-6.12519588718209,1355.06670221425,1285.51787612867,1815.81478895105,1587.74724262188,2533.61973936317
3523.08140466712,9.62605389229684,0.477361572318063,0.592092873789707,-6.11440229010338,1352.94253290333,1263.40054564945,1789.26212352505,1590.09696649778,2534.97105663938
3524.24798791369,9.66200814709569,0.457067530498488,0.577948701483386,-6.10391751914296,1350.78790282132,1238.10930662777,1758.52186014472,1592.49016723568,2536.35052245245
3525.41457116027,9.69781106961551,0.434998998284842,0.562326930469924,-6.09431592572063,1348.61488174089,1209.69114790506,1723.56256400478,1594.91463151763,2537.75123151301
3526.58115440685,9.73340803426744,0.411130273647498,0.545161783315658,-6.08621398470802,1346.42739043489,1177.84125456038,1683.909138031,1597.36661052457,2539.17111345045
3527.74773765343,9.76853389682744,0.385827797762781,0.52667821008572,-6.08068892598678,1344.23852751791,1142.78030133366,1639.78738183971,1599.83245594418,2540.60233433066
3528.91432090001,9.80323755160818,0.359185695573076,0.506904980878332,-6.0773642976229,1342.05293035712,1104.32947257169,1590.88085556311,1602.30792053029,2542.04245291523
3530.08090414659,9.8374517779906,0.331769060377788,0.48623699129867,-6.07978804751723,1339.88786296027,1062.97494559498,1537.78198062752,1604.77620992978,2543.48168610566
3531.24748739317,9.87124334808687,0.303669018684798,0.464725519170758,-6.08667100761014,1337.74040911267,1018.53363393146,1480.2067364627,1607.2394166703,2544.92121843794
3532.41407063974,9.90468789003835,0.27537323442649,0.442748996226445,-6.09712893125085,1335.61504046874,971.38964933808,1418.70072264159,1609.69208478765,2546.35779981158
3533.58065388632,9.93781124749104,0.24699605069614,0.420383977139155,-6.11202022898301,1333.50782358293,921.391571856902,1353.02306752272,1612.13744771923,2547.7932886936
3534.7472371329,9.97068243758285,0.218926124048447,0.39794344780956,-6.12786709960047,1331.4139102652,868.751248095674,1283.51434147902,1614.57885438081,2549.22959323123
3535.91382037948,10.0033244036068,0.191343236052371,0.375556519966733,-6.14536273967866,1329.33302500347,813.435946261962,1210.06708286208,1617.01657406246,2550.66685661814
3537.08040362606,10.035800572761,0.164668459553984,0.353549291084438,-6.16358542606298,1327.26258697606,755.713438756512,1133.03527884149,1619.45268689651,2552.10626242826
3538.24698687264,10.0681319166714,0.139086188048793,0.332070088546804,-6.18255255992803,1325.20251064482,695.626406571255,1052.4065276069,1621.88711366911,2553.54775486012
3539.41357011922,10.1003766710302,0.1150296961983,0.311455349493081,-6.20182411493302,1323.15148986512,633.511849216491,968.581433037248,1624.32085759796,2554.99189347796
3540.58015336579,10.1325543741549,0.0926544817600504,0.291853446458813,-6.22117036759815,1321.10956589976,569.500787957896,881.662138510406,1626.75351329465,2556.43842958191
3541.74673661237,10.1647310615494,0.072378350459642,0.273602325127045,-6.24023497228329,1319.0762726019,504.017969734355,792.139958890942,1629.18511330302,2557.88735096248
3542.91331985895,10.1968934132624,0.0542860815719592,0.256822122542662,-6.25837084025132,1317.05157184199,437.291988978729,700.251995462138,1631.61496420605,2559.33823257115
3544.07990310553,10.2290855410492,0.03873445427495,0.241826150886847,-6.27467275860485,1315.0342609311,369.818035937981,606.581346766592,1634.04320073678,2560.79112453459
3545.24648635211,10.2612135797937,0.025709780715321,0.228682563293697,-6.28876889030666,1313.0268177839,302.004614126085,511.616519260452,1636.46650927184,2562.24402029988
3546.41306959869,10.2931430822491,0.0154632082187412,0.217660237628265,-6.29910069686839,1311.02921779988,234.504041856504,416.158141508716,1638.88308753396,2563.69580277767
3547.57965284527,10.324876181206,0.0078519133242347,0.208724330418068,-6.30795499158077,1309.05065940514,167.985226069367,321.088263119619,1641.28371058966,2565.14086498785
3548.74623609184,10.3563615495877,0.00301011415164826,0.202039793908729,-6.31712235211702,1307.10546855586,103.595078476722,227.906363524838,1643.65360411193,2566.57022361578
3549.91281933842,10.3875891345168,0.000399050291112986,0.197417445335713,-6.32605889249511,1305.1934503127,41.6883813855831,137.196523876234,1645.99171849637,2567.98311723759
3551.079402585,10.4185223141549,0.000680099232596793,0.195085037886114,-6.33466926106376,1303.32040123561,-16.8639196034424,50.2188189022891,1648.29047174576,2569.37482954158
3552.24598583158,10.4491558983594,0.00153767309965756,0.193927659962542,-6.34300666946437,1301.48669283488,-71.8361819304592,-32.5594169954777,1650.54896638915,2570.74467004833
3553.41256907816,10.4794635979635,0.0039312134710506,0.19458421972708,-6.3510080543916,1299.6959142248,-122.562370503933,-110.084715204186,1652.76224230724,2572.08947597093
3554.57915232474,10.5094495029882,0.00791605303118816,0.19617860128423,-6.35892880974427,1297.94754609429,-169.033928939659,-182.144656333004,1654.9307389804,2573.40936115712
3555.74573557131,10.5390975556213,0.0122036491587643,0.198572375968546,-6.36697780001772,1296.2434390103,-210.827676566565,-247.980895925682,1657.05187741417,2574.70259712917
3556.91231881789,10.5684315965222,0.0169315748693527,0.201771941509341,-6.37549486986334,1294.58218551522,-248.149553017357,-307.668590037909,1659.12742868924,2575.9701172219
3558.07890206447,10.5974253651332,0.0216050108659705,0.205111247807434,-6.38507421239191,1292.96427824298,-280.814345380557,-360.770671508789,1661.15688948012,2577.21146263592
3559.24548531105,10.6262157066449,0.0261459979821384,0.208573658892404,-6.39599118937481,1291.38704549658,-309.18811372129,-407.62046572446,1663.14365122487,2578.4285784471
3560.41206855763,10.6549672946955,0.0303000037097871,0.211854732118324,-6.40970764487531,1289.851887923,-333.27719429701,-448.056136882022,1665.08738049746,2579.62112095032
3561.57865180421,10.6836957766723,0.0340200432205303,0.214881929731547,-6.42441727513375,1288.3477567267,-353.528851409388,-482.640263029432,1666.99893132202,2580.79565510311
3562.74523505079,10.7124848299849,0.037204353990468,0.217521413221395,-6.43752530403934,1286.86239480622,-370.131683384494,-511.584988093922,1668.89058333137,2581.95963332763
3563.91181829736,10.7413386938766,0.0398269741243659,0.219699954692409,-6.44981475547265,1285.39467936694,-383.38745546774,-535.21575102282,1670.76445497721,2583.11431369985
3565.07840154394,10.7702887722915,0.041864860291512,0.221391701964959,-6.46098677798238,1283.93885499229,-393.501931295792,-553.771823625887,1672.62728677145,2584.26379490889
3566.24498479052,10.7993541478844,0.0433157182864949,0.222500182632959,-6.47185136533318,1282.49481802835,-400.718933297986,-567.509879901668,1674.48010327922,2585.40868191239
3567.4115680371,10.828563927157,0.0441977455745587,0.222952737644245,-6.48301822828428,1281.06059417106,-405.358999717249,-577.169676498755,1676.32604964817,2586.5508831601
3568.57815128368,10.8579376130087,0.0446314561896267,0.223153259444643,-6.49503131444007,1279.63552013146,-407.675713951208,-582.140101569513,1678.16678674933,2587.69140878436
3569.74473453026,10.8875027462542,0.0444987985548108,0.222775500913718,-6.50868720100226,1278.21792354037,-407.341753834023,-582.129163666167,1680.00496566633,2588.8318795696
3570.91131777684,10.9172797620171,0.0441776510434169,0.221963875952355,-6.52502127252671,1276.80837857381,-406.464773443236,-582.07215639585,1681.84193963714,2589.97312540296
3572.07790102341,10.9472942944656,0.0435071877674554,0.220845610181584,-6.54579710023471,1275.40576653256,-403.851484678072,-578.527323630995,1683.67985079279,2591.11646562325
3573.24448426999,10.9775714360502,0.0425171411033443,0.219397406455176,-6.57332154999972,1274.01354374856,-399.626845557545,-571.54544327286,1685.51982137325,2592.26259069545
3574.41106751657,11.0081418043064,0.0414116576779273,0.217785090585208,-6.61230948980816,1272.63144312498,-394.828614557579,-563.568926416424,1687.36347538997,2593.41251131808
3575.57765076315,11.039027333075,0.0401797324265385,0.216024790595318,-6.66828300667604,1271.27023404122,-389.333540306689,-554.15886375561,1689.21201085051,2594.56694802095
3576.74423400973,11.0780913481297,0.0389116217745058,0.214214023690879,-6.75378178152982,1269.92959462129,-383.557124456753,-544.135931049366,1691.06696982628,2595.72694365688
3577.91081725631,11.1020752253466,0.0376260603067956,0.212393532083224,-6.88322521707686,1268.64301418209,-377.579947765301,-533.693332318568,1692.92937100501,2596.89281613385
3579.07740050289,11.1020768398048,0.0363827982415392,0.210650640797494,-7.10227856386576,1267.44506422347,-371.693219714216,-523.469446729058,1694.8010207945,2598.06534245083
3580.24398374946,11.1020768398048,0.0351620142254634,0.208955878741219,-7.41919886478957,1266.32125181958,-365.801677742273,-513.255445289493,1696.68135540771,2599.24429206703


==> post_proc/ref_solutions_csv/nominal_1_short_adherence_reference.csv <==
s,time,sat_front,sat_rear,Fx1,Fx2,Fy1,Fy2,Fz1,Fz2
3254.76725795406,8.08445538033208e-05,0.000798643526084616,0.126096074137099,-6.15129383890171,1117.48258732086,62.2825862141334,122.616056649703,1925.75122399125,2752.90295051681
3255.93384120064,0.027758986074654,0.000798643526084616,0.126096074137099,-6.15129383890171,1117.48258732086,62.2825862141334,122.616056649703,1925.75122399125,2752.90295051681
3257.10042444721,0.0554346801784408,0.000798648785545694,0.126096071886756,-6.15128986786705,1117.48258536032,62.2827857215652,122.615996238004,1925.75122821878,2752.90295511586
3258.26700769379,0.0831081993396297,0.00086814371394243,0.126058933133561,-6.09549777307825,1117.45171068233,64.9189407353772,121.591146817129,1925.81498521801,2752.9703506638
3259.43359094037,0.110778710947689,0.000935431479788604,0.125978722463521,-6.02163336795616,1117.3921236467,67.4713813615195,119.244310033362,1925.92390146855,2753.07519824445
3260.60017418695,0.138445696757208,0.00091089031618228,0.125829408814897,-5.99324783375202,1117.31756763235,66.5749924960879,113.823348409357,1926.02242571815,2753.14770497339
3261.76675743353,0.166108578922315,0.000864079561064328,0.125637618142582,-5.96598391536425,1117.22643854887,64.8377639319125,106.298026204594,1926.12435616344,2753.21683215958
3262.93334068011,0.193766856207039,0.000801158658699176,0.125453231352457,-5.9234111374007,1117.1298653311,62.408256479234,98.5918926008548,1926.22394054294,2753.2872837355
3264.09992392669,0.22141993347388,0.000734505578150884,0.125274861757343,-5.86578610799362,1117.01764240099,59.7504458428302,90.8735886192087,1926.32301074481,2753.35737387278
3265.26650717326,0.249067324297491,0.000676872879360715,0.125114936970614,-5.7826616456433,1116.88072840234,57.334934196618,83.7148518271752,1926.42147727314,2753.42703918723
3266.43309041984,0.276708414280725,0.000639487234205594,0.12497291847325,-5.67186717114314,1116.71649699686,55.7382389385819,77.6622899490269,1926.51928528692,2753.49624074237
3267.59967366642,0.304342729772519,0.000625006099565552,0.124850285244314,-5.52495146014977,1116.51644259312,55.122575179647,72.6252738347558,1926.61637637334,2753.56493712413
3268.766256913,0.331969635667991,0.00061938582814214,0.124745993653237,-5.34100325226219,1116.28000993907,54.883460646978,69.7185337572806,1926.71271118183,2753.6331003005
3269.93284015958,0.359588669393498,0.000646454395034603,0.1246567658086,-5.11504660793924,1116.00177443193,56.0937946381845,68.8951191590124,1926.80825961267,2753.70070887289
3271.09942340616,0.387199174807695,0.000700654943193793,0.124587702701117,-4.84924344934039,1115.68438102228,58.4551184418762,68.6014080204063,1926.90296881826,2753.76772516508
3272.26600665274,0.414800699405984,0.000787469069431862,0.124532011360877,-4.54311106485025,1115.32693571611,62.0040509796376,70.9341633617567,1926.99681880157,2753.83413490998
3273.43258989931,0.442392567210444,0.000910732756764078,0.124506338275859,-4.20240918335247,1114.93560121644,66.7490064527308,75.3377436920452,1927.0897216274,2753.89987542104
3274.59917314589,0.469974335757658,0.00107579769483738,0.124514439813347,-3.83081855135023,1114.51378148048,72.5706827323481,81.5436425729166,1927.18164770013,2753.96492562244
3275.76575639247,0.497545312002457,0.0012844615412478,0.124533954545214,-3.43679917150118,1114.0702310794,79.3616468856596,89.5909187810115,1927.27247097674,2754.02919548089
3276.93233963905,0.525105064577674,0.0015428783166722,0.124607716017512,-3.02641577241584,1113.61087301395,86.9909685386353,99.2486180704512,1927.3621399179,2754.09264840748
3278.09892288563,0.552652887070279,0.00184643173445611,0.124730739482476,-2.60960082954511,1113.14582850511,95.2141917310624,110.311286587132,1927.45051538007,2754.15518419337
3279.26550613221,0.580188343392923,0.00219707970609879,0.124907578436319,-2.19557669061048,1112.68428959425,103.865578678959,122.55991802279,1927.53752440665,2754.21675132015
3280.43208937878,0.607710725145858,0.00257904226833693,0.12513588920425,-1.78545776094807,1112.22745463559,112.565811872466,135.593921191263,1927.62306968462,2754.27728183306
3281.59867262536,0.635215070079169,0.00298762607711934,0.125419958000623,-1.39653104947794,1111.79388775342,121.154340254483,149.162940315945,1927.70681811812,2754.33700416909
3282.76525587194,0.662715943679296,0.00338977564293701,0.125732487406536,-0.977802731964992,1111.33208256006,129.065595774373,162.672785700887,1927.78938290935,2754.39515061591
3283.93183911852,0.690193772603467,0.00378226819568703,0.126126886413595,-0.3411040344465,1110.92659369496,135.779765490769,175.972870954887,1927.84999033684,2754.46476111568
3285.0984223651,0.717746824765716,0.00409511045182408,0.125838804093216,-0.0415923947705997,1108.71035010579,142.083321771082,187.976376535583,1928.21018875436,2754.2311753412
3286.26500561168,0.745401658187981,0.00424179909526489,0.0819324618629147,-5.43295034022126,941.239788615278,147.511908670111,200.158769542416,1958.86424453076,2721.30528930643
3287.43158885826,0.773281507698775,0.00565248047581427,0.0492630956299992,-27.4126904346683,599.668472087648,154.893312866482,205.804090896903,2030.05254124669,2644.63556693822
3288.59817210483,0.801465943580121,0.11293135792737,0.10172902958086,-718.368879695826,-251.753854761476,171.682829163869,205.755625033043,2321.68265064563,2331.94339386314
3289.76475535141,0.829992066319714,0.280795834457393,0.217958801974852,-1601.69344688954,-1068.92497654865,191.753407344066,205.794394889317,2635.21412965663,1981.71608444282
3290.93133859799,0.858905619448223,0.501643608215228,0.650378090478221,-2332.70995388746,-1571.85470019228,210.154970142564,212.420096162726,2850.32551740435,1723.92133925763
3292.09792184457,0.888210296783732,0.62670943608965,0.953563236775932,-2663.28608961024,-1775.48265994302,229.144452483732,225.581907954627,2940.83443502435,1594.30256370897
3293.26450509115,0.917918765089008,0.640277571135722,0.989186561058652,-2663.49384183779,-1774.07106475399,248.73140865043,253.864082226221,2922.53016998022,1571.8124461781
3294.43108833773,0.948046932861878,0.645548514322162,0.999999326293868,-2663.16536791786,-1770.65016356919,269.813740131134,289.25239578916,2894.70684889993,1558.55387975833
3295.59767158431,0.978606868905781,0.647176280648503,0.999999468982197,-2638.97801852316,-1754.0800987262,293.4938599903,324.370019696247,2865.45943736118,1548.03589614122
3296.76425483088,1.00961649232176,0.648323629279218,0.999999547160727,-2605.45154218248,-1732.48016215776,318.498255611505,361.087011496706,2834.71562492864,1538.88650019521
3297.93083807746,1.04108889418713,0.649530396307709,0.999999614333992,-2576.78305835972,-1713.31780797993,344.359598005261,398.794831064084,2804.96607178396,1529.67091117818
3299.09742132404,1.07304359072722,0.650528393965409,0.999999665753274,-2547.27904865889,-1693.59582369113,370.744345591356,437.253651761167,2775.20947675413,1520.99001532768
3300.26400457062,1.10549482114811,0.65135587046121,0.999999707193956,-2516.89971534919,-1673.28746965578,397.404135386432,476.266681696805,2745.43921700266,1512.82640028165
3301.4305878172,1.13846394106732,0.651930518308059,0.99999974108722,-2485.69377744845,-1652.42512418304,424.117215698705,515.517274466549,2715.66938161039,1505.19924782812
3302.59717106378,1.17196652804366,0.652332970590763,0.99999976947183,-2453.64158793104,-1630.9955104378,450.753273346913,554.860418893035,2685.89892869119,1498.08339068578
3303.76375431036,1.20602630440685,0.652481153299817,0.999999793592989,-2420.83102118984,-1609.05715925068,477.140411367272,594.016441148232,2656.15555050663,1491.48491867365
3304.93033755693,1.24066833143299,0.652398173009552,0.999999814420365,-2387.26429834337,-1586.61140476919,503.200201427585,632.872945632815,2626.44372331165,1485.37218485905
3306.09692080351,1.27588749367544,0.652228265721515,0.999999832591272,-2353.05780432358,-1563.73582762065,528.803938875992,671.193746203612,2596.80093088529,1479.73926494524
3307.26350405009,1.31169812700927,0.651789553036095,0.999999848643689,-2318.2266075001,-1540.44035221133,553.902948520876,708.901255995502,2567.23006663822,1474.54879483363
3308.43008729667,1.34808445853623,0.651175664502363,0.999999862848731,-2282.92669411877,-1516.829042761,578.415038031534,745.790392856352,2537.79747139628,1469.79240833377
3309.59667054325,1.38504859927481,0.650405988245988,0.999999875501589,-2247.19929868233,-1492.92934069133,602.310922176167,781.801453532831,2508.51822633224,1465.43128905829
3310.76325378983,1.422592558555,0.649508279234998,0.999999886788669,-2211.19540950064,-1468.84198273845,625.571435203271,816.805756530408,2479.46028719596,1461.45854620912
3311.9298370364,1.46072531929394,0.648493220646529,0.999999896899147,-2174.97213198505,-1444.6050610927,648.186153896305,850.767695761103,2450.6467065807,1457.83469737009
3313.09642028298,1.4994475612129,0.647393274496374,0.999999905996909,-2138.62473910932,-1420.28205117758,670.203209866416,883.666948095047,2422.11670109411,1454.56105230692
3314.26300352956,1.5387686837766,0.646219821407933,0.999999914229276,-2102.19874654102,-1395.9033256895,691.629626812115,915.502980918726,2393.88441493753,1451.59546767773
3315.42958677614,1.57869174302907,0.645001415773425,0.999999921683839,-2065.7345847013,-1371.49565286304,712.569727847787,946.342141045858,2365.97068370135,1448.96152615344
3316.59617002272,1.61922677883906,0.643748962984081,0.999999928459894,-2029.26564588559,-1347.0813171285,733.042487662565,976.20430074998,2338.38447635085,1446.61072477365
3317.7627532693,1.66038033769616,0.64248408340139,0.999999934623838,-1992.76346344368,-1322.64092795962,753.193775080349,1005.23568846803,2311.12233486216,1444.60317796911
3318.92933651588,1.702163316223,0.641215434223553,0.999999940249508,-1956.24475151261,-1298.1856096325,773.052322109495,1033.46946754073,2284.18743203894,1442.86796915202
3320.09591976245,1.74458526877814,0.639956494839231,0.999999945387948,-1919.61130297004,-1273.64917993967,792.781165327999,1061.11120501256,2257.55165883573,1441.53146101916
3321.26250300903,1.78762987137781,0.638712905118002,0.999999950095707,-1882.8601338953,-1249.02954473706,812.417819698778,1088.20333494574,2231.2125222172,1440.4216939418
3322.42908625561,1.83143941247482,0.63749038034452,0.999999954411048,-1845.8371454678,-1224.22291596948,832.110369348361,1114.97733306108,2205.12196116357,1439.95010921203
3323.59566950219,1.87603955516648,0.636291769750368,0.999999958360822,-1808.54030007763,-1199.22777267259,851.89010932819,1141.46825123729,2179.28810409126,1439.85540178467
3324.76225274877,1.92163585520823,0.635116220507753,0.999999962051992,-1770.6816099551,-1173.85031202542,871.915011207921,1167.96240979435,2153.57867907601,1439.86254898757
3325.92883599535,1.96831078638732,0.63395984477623,0.999999965527319,-1732.211155229,-1148.05677293862,892.218726301788,1194.51425674328,2127.97992732363,1440.65649504936
3327.09541924193,2.01620222233146,0.632838444608094,0.999999968829002,-1692.77736725078,-1121.61019535313,912.979907952517,1221.4064436545,2102.32888248711,1441.93582222949
3328.2620024885,2.06537950268466,0.631742608858452,0.999999971990076,-1652.27366835485,-1094.43853662275,934.250417882775,1248.71379397466,2076.58994732706,1443.86934766913
3329.42858573508,2.11600603606281,0.63073045260835,0.999999974984134,-1610.37127652798,-1066.31927156991,956.203014660559,1276.66563039241,2050.63438168721,1446.41391101328
3330.59516898166,2.16816557180899,0.629773231053052,0.99999997781551,-1566.95415603467,-1037.17356931891,978.894616670134,1305.32734599484,2024.44032397797,1449.76097221233
3331.76175222824,2.22204253265836,0.629039063039798,0.999999980492504,-1521.59994808326,-1006.71469678322,1002.54204114302,1334.95650492706,1997.84607267131,1453.89199238745
3332.92833547482,2.27773960080844,0.628438169100826,0.999999983026467,-1474.14278348672,-974.829626910382,1027.22615200799,1365.6341736853,1970.82677090166,1459.02793766923
3334.0949187214,2.33547231265244,0.628257108399592,0.999999985419146,-1423.99751442115,-941.119582736631,1053.24124544757,1397.68528945832,1943.16495111617,1465.19834541462
3335.26150196798,2.39536854552971,0.628581491969151,0.999999987680779,-1370.90396911054,-905.406778971869,1080.71972686411,1431.22882074604,1914.82527919689,1472.68067019783
3336.42808521455,2.4576980664758,0.629251952864791,0.999999989811873,-1313.98166308047,-867.087990598091,1110.06382344782,1466.7164354209,1885.48499400615,1481.58515484733
3337.59466846113,2.52268200582,0.631189394213234,0.999999991821925,-1252.77491749592,-825.851009151031,1141.51059659352,1504.35109545607,1855.07900278102,1492.2998407872
3338.76125170771,2.59038463213935,0.63427244915684,0.999999993712109,-1185.90097467552,-780.739442932637,1175.55181463968,1544.77143952009,1823.09935730925,1505.06967948594
3339.92783495429,2.66115407149806,0.639579350865687,0.999999995497445,-1112.38831338502,-731.086617975382,1212.68043343708,1588.40824740674,1789.36291686899,1520.51846652257
3341.09441820087,2.73411305843453,0.647321067291385,0.999999997149915,-1030.58690358691,-675.71015387741,1252.90945150617,1635.79499377347,1753.27436065064,1538.98348486608
3342.26100144745,2.8093422838411,0.659492191907178,0.99999999869186,-938.458717364229,-613.207071113036,1297.10630688213,1687.76702885647,1714.37105651676,1561.51107074362
3343.42758469402,2.88552754873737,0.676092377927513,1.00000000004012,-836.308848432775,-543.555909546177,1342.61907555275,1743.34994411265,1672.73931374202,1587.91264478663
3344.5941679406,2.9626327741485,0.69988610268862,1.00000000122239,-721.630147013958,-465.043477488777,1389.94509224051,1803.26057729453,1627.80799142842,1619.38268479295
3345.76075118718,3.03879185853124,0.729564767062402,1.00000000216762,-600.037166691867,-380.541811695535,1432.46273232859,1863.8556246577,1581.26285722574,1654.18110357311
3346.92733443376,3.11393947028408,0.767382406858409,1.00000000292928,-469.568235793799,-289.166392068009,1470.72013260381,1925.39292084583,1532.67124761749,1693.00712810312
3348.09391768034,3.18568454386893,0.809069381198386,1.00000000347143,-348.718590825411,-196.341768232878,1497.56348882289,1980.93308692756,1486.6944328108,1731.17788511029
3349.26050092692,3.25408760559025,0.855302211333731,1.00000000390091,-241.008271570509,-96.0164467144634,1515.92334478327,2031.19590437997,1442.98319691135,1768.77185446017
3350.4270841735,3.31665490667912,0.896451964979583,1.00000000386082,-141.04777902689,-33.8133511961544,1526.26234064829,2068.41433234162,1408.40289542472,1798.67254186999
3351.59366742007,3.3737883551728,0.931935162902933,1.00000000189152,-33.437345418566,-5.07184307600573,1531.71800212704,2096.09045130147,1381.19902774335,1822.26072498941
3352.76025066665,3.42377392276777,0.958331423382672,1.0000000004945,-0.000776228720421689,28.714883056335,1535.69272592814,2111.45886099147,1363.87272490291,1836.48106709956
3353.92683391323,3.46738623633312,0.978338988756674,1.00000000000436,-0.000290005686148438,83.4001837454673,1538.75309822666,2120.3275724548,1352.13828173998,1845.48878138287
3355.09341715981,3.50464835121749,0.989351654186109,0.999999999436654,-0.000192227579644438,101.384813705005,1542.07534880493,2122.40558880569,1348.49503232168,1847.67485686401
3356.26000040639,3.53602267426709,0.995223372585008,0.999999998732576,-0.000193241013543398,97.94593728221,1546.60178797327,2120.4906855849,1348.16842625185,1845.87195583266
3357.42658365297,3.5654090895046,0.998070306167434,0.999999992285336,-0.000214382060142365,97.2217480503709,1547.91693292176,2119.76503533536,1347.49280273883,1845.20882718152
3358.59316689955,3.59290996459706,0.99962525470456,0.999999908221911,-0.00040509371394216,105.707258711208,1546.32273620113,2120.55879527021,1345.17129536713,1846.23178507138
3359.75975014612,3.62330382694585,0.999999489952026,0.999978386627976,-0.000481054452365486,116.078581903034,1544.06147418126,2121.51915047707,1342.51891221044,1847.59008148253
3360.9263333927,3.65834924531644,0.999999892611937,0.999690853461221,-0.000468199531944911,126.920754000094,1540.94746700987,2122.54701999082,1339.85918059309,1849.23274776364
3362.09291663928,3.69685368635089,0.999999981542177,0.99915662746937,-0.000437196727813752,140.760210188477,1537.0640537835,2123.55136816243,1336.57741327388,1851.42701999351
3363.25949988586,3.73934992086531,0.999999991285082,0.997911555263083,-0.000332404536124136,159.524093346578,1532.14104679251,2124.62013140313,1332.29654479227,1854.55903970293
3364.42608313244,3.78477208928327,0.99999999599095,0.995924438044095,-0.000243186561444808,181.463573967535,1526.49953163258,2124.83453149422,1327.39089933173,1858.30929914987
3365.59266637902,3.83333106820482,0.999999998962369,0.992315641683841,-0.000182559853930707,207.183961013327,1520.02527865292,2123.65229419438,1321.7611124092,1862.81869821096
3366.7592496256,3.88388143871594,1.00000000063936,0.987171867817159,-0.000136953521008917,235.244139796335,1513.08416501178,2121.32969698419,1315.72536038091,1867.83264826576
3367.92583287217,3.93645685342344,1.00000000172028,0.9793231776291,-0.000102038280911114,265.402517487137,1505.75677145165,2115.39300376762,1309.35371319698,1873.33023021783
3369.09241611875,3.98985872109512,1.00000000217798,0.969242413446102,-7.56690629831845e-05,299.450063027245,1497.67035176778,2107.03706784449,1302.32204354211,1879.67863913618
3370.25899936533,4.04404094301054,1.00000000238066,0.955881053394884,-5.51862216340192e-05,337.636637458117,1488.8451647562,2094.77352066406,1294.64796779536,1886.99886991988
3371.42558261191,4.0977224848462,1.00000000240242,0.940513351156929,-3.95780448748072e-05,388.704778065917,1477.2817718837,2079.85310745556,1284.59284355886,1896.97079158566
3372.59216585849,4.15084599000772,1.00000000218153,0.922264504053224,-2.71136951708616e-05,461.624304710015,1461.22665516862,2061.76286548576,1270.63187266529,1911.57774076623
3373.75874910507,4.20207979041983,1.00000000184287,0.90792179644765,-1.87657041792465e-05,567.280222637535,1438.15705364616,2039.09788966447,1250.57134983653,1932.89311405657
3374.92533235165,4.25120362100915,1.00000000127494,0.896246423153236,-1.25414517508701e-05,735.28349637413,1401.8800501358,2010.0791521601,1219.0261297357,1967.10970647122
3376.09191559822,4.29918262530056,1.00000000126067,0.897783208132031,-1.10789630659711e-05,969.596269970122,1351.46013458615,1967.75070766368,1175.12101734226,2014.91585716923
3377.2584988448,4.34601468310589,1.00000000241185,0.935073019896802,-1.10828970854609e-05,1322.76775967973,1275.76369732131,1899.51349177637,1109.03731072607,2087.06527073259
3378.42508209138,4.39297206649528,0.999689145407866,0.967824577429668,-6.72097743249787e-06,1634.60954494648,1209.51367064713,1806.33269842103,1051.93063454502,2151.88734393333
3379.59166533796,4.4401466617419,0.996492566516316,0.993719573671311,2.64951897435872e-05,1898.72779094175,1154.30681398526,1670.39415659547,1004.37810228353,2207.62051716181
3380.75824858454,4.48829165105774,0.990125242790627,0.99999997712395,4.49016968494749e-05,2069.3705186377,1116.20961562388,1547.99288667668,976.615090512212,2246.01605301343
3381.92483183112,4.53750721108142,0.974893964536446,0.999999982694903,5.09808210037585e-05,2183.59589873307,1088.13861513251,1436.54384233482,959.351911556433,2272.77412387456
3383.09141507769,4.58819513502419,0.962289861909823,0.999999987165733,5.64144688666186e-05,2231.2829722558,1079.10651207442,1396.54408661438,955.898529032462,2288.57965665205
3384.25799832427,4.64047590329628,0.952289556598721,0.999999991466149,6.17457673629917e-05,2252.42682345452,1076.7620930712,1385.24825982291,958.157674667485,2299.06048305379
3385.42458157085,4.69436664861199,0.949876719674954,0.999999994934775,6.64276392191786e-05,2252.74591410335,1078.11399125477,1389.34739522105,962.921532649635,2301.66960751731
3386.59116481743,4.74997018661381,0.949794711611254,0.999999997794468,7.05911077992972e-05,2222.2886597323,1092.50999493314,1438.40794233003,975.456958826404,2301.98756322893
3387.75774806401,4.80701749600414,0.950271167602769,0.999999999948068,7.39320552376062e-05,2186.54167254736,1109.08304912883,1491.41959619637,989.162537904168,2301.71741127166
3388.92433131059,4.86556769218796,0.953999247457421,1.00000000162363,7.66737578145351e-05,2145.63170765463,1127.41579280381,1545.38078446997,1003.64113532987,2299.67574711273
3390.09091455717,4.92528022844596,0.957687384079916,1.00000000274827,7.85545666333558e-05,2112.96878895052,1144.22140486472,1589.26016716522,1016.71652206705,2299.24514311287
3391.25749780374,4.98622298699657,0.960985279434279,1.00000000357437,7.99505761367569e-05,2086.31765129609,1159.33976693085,1624.81927650016,1028.39791051141,2300.93054012597
3392.42408105032,5.04745924121966,0.964344757976998,1.00000000383739,8.04037668841287e-05,2077.56563171362,1172.08572052747,1647.37894422227,1037.85924382662,2303.95467892535
3393.5906642969,5.10897545765586,0.967821626011805,1.00000000391358,8.05389832462474e-05,2075.10894550267,1182.84990766669,1662.34418109842,1045.51758227204,2310.34511832729
3394.75724754348,5.16986362310088,0.97074479856093,1.00000000386378,8.04478085779643e-05,2076.18356442061,1192.05780588791,1669.9379972413,1052.00657167751,2317.86252516773
3395.92383079006,5.23010670821713,0.973352781962505,1.00000000325248,7.93307412054764e-05,2086.87425479865,1200.16258582321,1674.0040649936,1057.53597746469,2326.71446907499
3397.09041403664,5.28900374308319,0.973465716672902,1.00000000042911,7.25879271618026e-05,2099.34857018593,1205.54075790528,1676.73631097365,1062.71895461038,2336.39262179603
3398.25699728322,5.34657887422599,0.969915331368317,0.999999982127755,3.15473851402209e-05,2114.00785843625,1208.93196859051,1678.59058966197,1067.46126020705,2347.33947861778
3399.42358052979,5.40227447781627,0.963550853660382,0.997200199281863,-5.39262459663965e-05,2112.11737715232,1213.87630759566,1681.42188940029,1075.27682623045,2350.82662442678
3400.59016377637,5.45613335796361,0.95030046550665,0.979279273506817,-0.000254292771976401,2078.18972156177,1221.35130398099,1686.03409697342,1089.05020035908,2351.5141176937
3401.75674702295,5.50831008399779,0.935342441802913,0.964347773157223,-0.000405194320549101,2048.05697983696,1224.87509658935,1691.99678515849,1101.79008504043,2352.38948134184
3402.92333026953,5.55885698730514,0.918493892001631,0.953182299082569,-0.000505759294160453,2023.39906321839,1226.46433706694,1699.88431267639,1113.17873215544,2353.54810751285
3404.08991351611,5.60837935019077,0.899843993923804,0.941823730492223,-0.000637772437561227,2000.52942215424,1226.24531218577,1703.72944464361,1123.96099746536,2354.80203737563
3405.25649676269,5.65692267178116,0.879112279324931,0.930220600824922,-0.000816907799327388,1979.27044277509,1222.71517696129,1705.59243150876,1134.17938127743,2356.16089679208
3406.42308000927,5.70477237135801,0.85585545635356,0.917303707243074,-0.00104449956765523,1959.22367523989,1217.32793055948,1704.77375138631,1143.99802907522,2357.59684268369
3407.58966325584,5.75194793010667,0.829580998370744,0.902818476343579,-0.0013438269814211,1940.28141620581,1208.09962502913,1696.90630770539,1153.44294601867,2359.11585295991
3408.75624650242,5.79867802023609,0.80020491409435,0.886599740279136,-0.0017474729451918,1922.23218014344,1196.12174308739,1685.46929463414,1162.60210843346,2360.70054420383
3409.922829749,5.8449720381606,0.767148127862995,0.868318077506284,-0.00232293366791909,1905.01180384153,1179.93247707977,1667.13246118691,1171.48937824289,2362.35491162868
3411.08941299558,5.89100470581258,0.73057593540399,0.84810156312852,-0.00315935980185983,1888.46313043021,1160.1322686111,1644.03669835261,1180.17364609138,2364.06976476596
3412.25599624216,5.93678038178457,0.689904244833725,0.825629707341334,-0.00451347929337854,1872.54599052726,1135.36883190713,1613.99622151065,1188.66250305041,2365.84833281874
3413.42257948874,5.98244382120576,0.645591325109921,0.801025293236628,-0.00704286846578216,1856.97910810759,1106.10650432757,1578.13077497009,1197.00885334196,2367.68565286548
3414.58916273531,6.02799982487712,0.597137311605882,0.773983324748887,-0.0133817863294611,1841.7115283297,1071.01155150957,1534.55827782677,1205.21673961221,2369.58462373384
3415.75574598189,6.07328169995052,0.545450392062194,0.74572190603121,-0.983934932333735,1829.08044507458,1030.54205234706,1483.89632169508,1213.3289195953,2371.54305254654
3416.92232922847,6.11829082932546,0.490218941565678,0.71614899677239,-5.3368368905386,1818.65843645842,983.402897989582,1424.30372154076,1221.34768747201,2373.56370795362
3418.08891247505,6.16293666448259,0.43367071025114,0.684127619048166,-6.43157894848211,1806.74642627245,930.903621666887,1357.09517754793,1229.25634080477,2375.63226946928
3419.25549572163,6.20722314508173,0.375777481778145,0.649414358912612,-6.49364167105832,1793.17270329662,872.109214444363,1280.75930019652,1237.05705751777,2377.75039559889
3420.42207896821,6.25116058099537,0.319570472249508,0.614537424467361,-6.54525806308972,1780.13821929053,809.103012457963,1197.57577865563,1244.74008314276,2379.90617641997
3421.58866221479,6.29475305704984,0.264994045436217,0.579501476967672,-6.59034931105725,1767.61823106698,741.445561670762,1106.62820203055,1252.3080508018,2382.10061093198
3422.75524546136,6.33800081065606,0.215257918838721,0.545962139251244,-6.63472224691351,1755.46418735126,671.932755517405,1011.30009484708,1259.7612840321,2384.3255913797
3423.92182870794,6.38090787544158,0.169764457478001,0.513836336800388,-6.67834034444984,1743.66035465308,600.518728456671,911.319060839329,1267.10227297222,2386.58169439626
3425.08841195452,6.42347341210783,0.131316018606552,0.484865187395874,-6.72015277002822,1732.20703824756,530.69833926767,811.290884409521,1274.32439142418,2388.8596304136
3426.2549952011,6.46570144102946,0.09842240844488,0.458617763231534,-6.76025030644957,1721.08897516082,462.445427610648,711.259770503728,1281.43040605299,2391.15966558818
3427.42157844768,6.50759067407029,0.0728015360703424,0.436316769703306,-6.79732461113453,1710.3088966264,399.311612231879,616.37215857585,1288.41207134774,2393.47258832666
3428.58816169426,6.5491451423725,0.0523182707420377,0.417149087868559,-6.83167095152967,1699.85162950319,340.769374585113,526.282821387756,1295.27259584725,2395.79848949456
3429.75474494084,6.59036374955887,0.0376239865661976,0.401569575347565,-6.8601778448919,1689.71546954085,289.926586922327,445.818364607705,1302.00571929512,2398.12934824613
3430.92132818741,6.63125054916926,0.0266033084998391,0.38866930326105,-6.88418703313097,1679.88584788468,245.389764382133,373.561487768519,1308.61500850142,2400.46519735293
3432.08791143399,6.67179746042159,0.0192917291875625,0.378294257660095,-6.90211335690301,1670.3581935255,209.626912397001,313.546996846618,1315.09775547575,2402.79981806369
3433.25449468057,6.71201243449636,0.0141087044330277,0.369773009274334,-6.9159099209175,1661.11898793701,180.311593874225,262.961201271244,1321.45764219307,2405.1332431055
3434.42107792715,6.75196962804449,0.0109709185213047,0.362712562547872,-6.93268330582205,1652.17009415734,159.591639433395,225.204500680526,1327.69381119217,2407.46049926115
3435.58766117373,6.79167551908529,0.00886994048747846,0.356765148995687,-6.95241341296904,1643.49679666297,144.161422235843,195.987876748542,1333.81050752936,2409.781892289
3436.75424442031,6.8312742467073,0.00811856586676017,0.351596257548426,-6.9737258171324,1635.07318377861,138.794518099788,180.080729208294,1339.8205553589,2412.09829575224
3437.92082766689,6.8707599776375,0.00777397536532849,0.347063473600441,-6.99545520947733,1626.88684660474,136.448073789931,170.202465247104,1345.72735519146,2414.4100003441
3439.08741091346,6.9101399929112,0.00793312653681491,0.343025169804103,-6.99593425389808,1618.88824632336,138.060278637313,170.38001701829,1351.55352317439,2416.72263542641
3440.25399416004,6.9494145637096,0.00894985690216064,0.339410335833544,-6.97933198783541,1611.06863002224,147.411444773487,177.879040513934,1357.29968445895,2419.03576735072
3441.42057740662,6.98859429895752,0.0103875093059523,0.336253260279832,-6.92257957810392,1603.361433481,159.569621532482,189.868301697834,1362.96751969906,2421.34736910398
3442.5871606532,7.02767953116454,0.0126488292209787,0.333479043011653,-6.73128394813145,1595.75788760862,176.810776408927,210.864681496422,1368.5585304626,2423.65739536695
3443.75374389978,7.06667893952067,0.0155158112435248,0.331195989946461,-6.39799581995738,1588.10500755432,196.716597671486,235.672144388006,1374.07417687562,2425.96401911567
3444.92032714636,7.10559284400893,0.0192869038625003,0.329299534702296,-5.77299122836612,1580.41350577794,220.171505281375,266.009247007853,1379.51588464781,2428.26719890031
3446.08691039293,7.14442869627025,0.0238277252346494,0.328150093490011,-4.98406281499433,1572.67097787454,245.804546380044,299.622185415775,1384.88415066165,2430.56495682069
3447.25349363951,7.18318682633595,0.0293936615306945,0.327387572847966,-3.97388146164129,1564.89859508587,273.995555606629,337.20262875252,1390.18035723349,2432.85725780908
3448.42007688609,7.22187413287783,0.0358394552803956,0.327469627861149,-2.99502646420884,1557.31019228531,303.807459607093,377.266367258364,1395.40425527701,2435.14200970434
3449.58666013267,7.26049097627716,0.0433821594241954,0.328314583882274,-2.04757506069552,1549.90162451608,335.408978312726,420.115681858251,1400.55721923499,2437.41919273723
3450.75324337925,7.29905030417901,0.0518539723758279,0.329744287700759,-1.32506891494657,1542.85564702368,368.126268927952,464.709108209689,1405.63849071471,2439.68666234074
3451.91982662583,7.33754653750446,0.0614298942503489,0.332381433702384,-0.759735761689739,1536.13629403649,402.031103264249,511.176388193105,1410.64946011475,2441.94442236685
3453.08640987241,7.37594555143729,0.0719299639518525,0.3356771160907,-0.461486157396207,1529.77248439485,436.634265863019,558.768805295072,1415.58983098678,2444.19069193418
3454.25299311898,7.4142381774783,0.0834849975394527,0.339975852255146,-0.280766873323485,1523.72442538713,471.955156396619,607.527564369523,1420.46022493048,2446.42513654108
3455.41957636556,7.4523064571101,0.0958914050562944,0.344943638275485,-0.214132114780551,1517.88920973297,507.574203450097,656.83053884013,1425.25433173364,2448.64332616875
3456.58615961214,7.49016454843015,0.109235284739974,0.350766866347778,-0.181568274479055,1512.2586231089,543.484492056085,706.673977673943,1429.97262294593,2450.84479068803
3457.75274285872,7.52782527484379,0.123268506628897,0.357192111796105,-0.163319600054537,1506.78637505213,579.253913797402,756.440736153666,1434.59904694046,2453.02050960873
3458.9193261053,7.56529120526865,0.138048868071112,0.364327484739538,-0.151507771768904,1501.46908662899,614.899452922358,806.150369051247,1439.13764074647,2455.17158088917
3460.08590935188,7.60257442639031,0.153395870051614,0.371999488267053,-0.140470131509282,1496.29594283165,650.216719289733,855.476877823741,1443.58861851015,2457.29665099092
3461.25249259846,7.63967720257653,0.169340354398774,0.380271822114386,-0.130441231257849,1491.26213679209,685.211672462098,904.427945514338,1447.95448515971,2459.39617372981
3462.41907584503,7.67661395752797,0.185722781099119,0.389002710758671,-0.121084200441722,1486.36468022914,719.737859929671,952.776361031142,1452.23540182789,2461.46892829134
3463.58565909161,7.71338734740359,0.202558999952837,0.398230479291739,-0.112357323029987,1481.59819088706,753.80466198402,1000.53465279895,1456.43379215492,2463.51539726985
3464.75224233819,7.75001661151309,0.219710962578605,0.407836878197689,-0.104087221129191,1476.95957426194,787.308514719678,1047.54867754437,1460.55011167757,2465.53464034325
3465.91882558477,7.78650494477923,0.237184949746815,0.417844286620862,-0.0962409317747716,1472.4437394794,820.262206638966,1093.83592508265,1464.58676746179,2467.52719946716
3467.08540883135,7.82287858650184,0.25486152073274,0.428153754040376,-0.0886833017662159,1468.0472795655,852.590511427667,1139.2926856239,1468.54474921218,2469.49252498563
3468.25199207793,7.85914147440974,0.272740922268663,0.43877729001432,-0.0814258996832358,1463.76545537021,884.308750916642,1183.93987144374,1472.42643144318,2471.43121142676
3469.4185753245,7.89532164091907,0.290717551141847,0.449630828147244,-0.0745267856006627,1459.59450554966,915.357759417329,1227.70504975722,1476.23351648411,2473.34318590916
3470.58515857108,7.93143454662667,0.308788095213185,0.460719496382313,-0.0679841141572372,1455.53000540408,945.754931229606,1270.61121178581,1479.96832607729,2475.22908672454
3471.75174181766,7.96758770053344,0.326851245782547,0.471966955061936,-0.0619730847186279,1451.5683720787,975.441108414672,1312.5928472679,1483.63270198038,2477.08902306663
3472.91832506424,8.00377779945343,0.344908984277964,0.483377643233568,-0.0564211910355942,1447.70432581234,1004.44656157559,1353.68793998119,1487.22996231561,2478.92421573905
3474.08490831082,8.040075316116,0.362908205177365,0.494905829803828,-0.0513435199865483,1443.92627316265,1032.78018594384,1393.91886093034,1490.76953615507,2480.73878121743
3475.2514915574,8.07645891479713,0.380837047795511,0.506546269251727,-0.0466862915557925,1440.23191415536,1060.45019914599,1433.29552090235,1494.25230355798,2482.53280278131
3476.41807480398,8.11287428077159,0.398613557389351,0.518240950282442,-0.0424642795540507,1436.61437444647,1087.41326445825,1471.77857915779,1497.68360428428,2484.30845577674
3477.58465805055,8.14931400820026,0.416213171885865,0.529973925843733,-0.0386283187196589,1433.07349489899,1113.66247517344,1509.35579333331,1501.06243835647,2486.06489133683
3478.75124129713,8.18571262318772,0.433467869443966,0.541636056158538,-0.0352191436899068,1429.61443293287,1139.02986990521,1545.82574929448,1504.38279597583,2487.79844884839
3479.91782454371,8.22206331510005,0.450366450848987,0.553214010336768,-0.0321702839408619,1426.23506506542,1163.53461777161,1581.20432829503,1507.64550150895,2489.50919711544
3481.08440779029,8.25829391567094,0.466723251250784,0.564582286744477,-0.0294826539759068,1422.94037269368,1186.99164952257,1615.25596202598,1510.84457568397,2491.19346710573
3482.25099103687,8.29439953766181,0.482539552359569,0.575730534401363,-0.0271039414652829,1419.72773168806,1209.43935179961,1648.01778133123,1513.98134310657,2492.85157829776
3483.41757428345,8.33031027634587,0.497618806270636,0.586521571642078,-0.0250534695684999,1416.60141156852,1230.68383208501,1679.23386705139,1517.05046859492,2494.48018791195
3484.58415753003,8.36602469214353,0.511984091653826,0.596954327495543,-0.0232768013306591,1413.55826118663,1250.7896541223,1708.97174735269,1520.0538304468,2496.07991074339
3485.7507407766,8.40148424926175,0.52543952539566,0.606887703791173,-0.0217999260018054,1410.6010366257,1269.56740952988,1736.97396675789,1522.98756079092,2497.6481858399
3486.91732402318,8.43669284400006,0.538038465926412,0.616336493173872,-0.0205644355162412,1407.72613084778,1287.11276579475,1763.34566102496,1525.85407031986,2499.18593118179
3488.08390726976,8.47162587333,0.549595961260531,0.625163008907093,-0.0196023160313389,1404.93424102812,1303.25171341834,1787.84304637846,1528.65156752545,2500.69171880769
3489.25049051634,8.50627365214874,0.560201290571524,0.633403535459503,-0.0188484233315079,1402.22140923976,1318.11253893565,1810.6127988942,1531.38293776989,2502.16675777455
3490.41707376292,8.54058433856809,0.569688330287954,0.640930857187905,-0.0183362499741393,1399.58495094852,1331.54593696267,1831.44001939863,1534.04988034627,2503.61154830915
3491.5836570095,8.57453978122808,0.578179437749451,0.647802549903369,-0.0179985677550199,1397.02226174856,1343.70367674664,1850.50182802894,1536.65406739656,2505.02668870248
3492.75024025607,8.60803021426573,0.585506385980841,0.653888263575995,-0.0179914979192809,1394.53219891685,1354.43323716093,1867.5740487794,1539.19576934616,2506.41195590254
3493.91682350265,8.64105537211241,0.591837096121727,0.659276728451292,-0.0180474426605758,1392.11295050728,1363.92096401977,1882.88045745531,1541.67594075987,2507.76758303095
3495.08340674923,8.67352189511208,0.597002384215104,0.663834452751685,-0.0182679013085098,1389.76703406611,1372.01329389909,1896.18764262832,1544.09117268673,2509.09136396338
3496.24998999581,8.70543810631743,0.601226635748881,0.66769298743324,-0.0188074832254654,1387.49145229549,1378.94149203918,1907.78680205209,1546.44367906612,2510.38423354405
3497.41657324239,8.73673397280917,0.604356382554306,0.670728977387197,-0.019470335786479,1385.28735762285,1384.57205350598,1917.47350452126,1548.7314665826,2511.64477631467
3498.58315648897,8.76742780039951,0.606655943825001,0.673113419471469,-0.020335846901876,1383.1514938264,1389.16857551411,1925.59314072362,1550.95709544684,2512.87414361729
3499.74973973555,8.79748147652708,0.607802055333145,0.674743140844452,-0.0213165232912199,1381.08367852322,1392.60754760686,1931.95944477394,1553.11998947171,2514.07172596901
3500.91632298212,8.82692468205185,0.608445948501374,0.675796866555098,-0.0224080620009143,1379.08041046381,1395.17064088557,1936.96094517547,1555.22304763582,2515.23889493435
3502.0829062287,8.8557618612157,0.608202273306008,0.675837990466542,-0.0235101372198306,1377.13993238914,1396.62016161914,1940.44541370426,1557.26734767272,2516.37599019797
3503.24948947528,8.88403497808701,0.607298136089565,0.675787983964682,-0.0245315627780767,1375.25845589761,1397.47567762405,1942.77181738489,1559.25619157611,2517.48464645676
3504.41607272186,8.91180350255435,0.605906628562648,0.675305817071429,-0.0251075139292979,1373.4320039093,1397.31616790208,1943.22894849324,1561.19283620142,2518.56645722638
3505.58265596844,8.93912228537007,0.603731732267917,0.673994229577094,-0.025541641224098,1371.65673697492,1396.63948839823,1943.40427721396,1563.08107136788,2519.62337562217
3506.74923921502,8.96609977219144,0.601142485281243,0.672424749689436,-0.0261171046096564,1369.92671312237,1395.3968924825,1942.67689440421,1564.92711739099,2520.65870225283
3507.9158224616,8.99284519732305,0.597960294401163,0.670368925523611,-0.0268264711301223,1368.23746860773,1393.24467058906,1940.45863113841,1566.73534267498,2521.67476900333
3509.08240570817,9.01960556391543,0.594344524838241,0.66799549272957,-0.0278664190997443,1366.58065505331,1390.62385307867,1937.67918482052,1568.51456769409,2522.67639414253
3510.24898895475,9.04660551545675,0.590178746717346,0.665203909629313,-0.0291383439396118,1364.94862255518,1387.27665278446,1933.85925797321,1570.27260239097,2523.66791666714
3511.41557220133,9.07467942332917,0.585517276518454,0.662063637621422,-0.030178474182587,1363.32473109181,1383.34066924232,1929.31117255092,1572.0267306233,2524.65900290287
3512.58215544791,9.10372317684634,0.580195161575236,0.658466700051949,-0.0310912351418911,1361.69491723744,1378.57609357206,1923.71918685701,1573.79234616694,2525.65840143484
3513.74873869449,9.13387672835392,0.57397649509294,0.654315583113843,-0.0317812221666611,1360.00835418008,1372.77358387682,1916.98992396182,1575.62460034631,2526.69740212866
3514.91532194107,9.16510772037575,0.566718548198805,0.64950918133237,-0.0324393741785733,1358.27191717673,1365.69617878214,1908.82583983936,1577.51684651917,2527.77244833291
3516.08190518765,9.19732977562185,0.55830439342969,0.643965430271839,-0.0335732524062013,1356.47682072131,1357.21466545054,1899.07664854998,1579.47981019338,2528.88982622193
3517.24848843422,9.2305128463135,0.548535617093529,0.637546995711252,-0.0352761409904166,1354.62500311843,1347.01171331322,1887.36160345025,1581.51203779845,2530.04893921698
3518.4150716808,9.26447381659794,0.537337946978404,0.630163990214868,-0.0376515562387424,1352.71982915535,1334.9687397728,1873.46972976602,1583.61075587602,2531.24842653877
3519.58165492738,9.29916479618314,0.524494047653675,0.621652997737422,-0.0409783732300473,1350.76266500341,1320.71311733358,1856.92897563616,1585.7752349414,2532.48809492842
3520.74823817396,9.33434790992148,0.509972664493642,0.611930662613867,-0.0453549416367841,1348.76138199255,1304.13399065665,1837.49662701457,1587.99772876554,2533.76372104017
3521.91482142054,9.36996256239612,0.493576815243441,0.600829482144374,-0.0511931356389923,1346.71812889282,1284.83364478606,1814.63286047916,1590.27667382974,2535.0746048972
3523.08140466712,9.40575024423753,0.475361208484554,0.58831909008278,-0.0588371166821697,1344.64343945009,1262.75123968115,1788.14760210969,1592.60159264903,2536.41490160308
3524.24798791369,9.44164590487448,0.455193387696875,0.574262591496888,-0.068656041954019,1342.54001769335,1237.50738649874,1757.49095481457,1594.96989208458,2537.78326955836
3525.41457116027,9.47739221834194,0.433263353032472,0.558736103599744,-0.0803975071659409,1340.41912245143,1209.14892600658,1722.63054880415,1597.36951791254,2539.17287688897
3526.58115440685,9.51293453373253,0.409545519804682,0.541673868356274,-0.0945526443583934,1338.28444075908,1177.37318571458,1683.09365459898,1599.79676895105,2540.58167479237
3527.74773765343,9.54800798573173,0.384403315133714,0.523295825365956,-0.108802806055976,1336.1367881645,1142.40014052306,1639.10462350795,1602.2381510893,2542.00190084768
3528.91432090001,9.5826611098149,0.357929889234216,0.503637383275364,-0.129030529525664,1334.0073578841,1104.05247103442,1590.3485980105,1604.68945483266,2543.43113114845
3530.08090414659,9.61682619666976,0.33068560475628,0.483103247389094,-0.205342988116754,1331.95037315415,1062.81442157446,1537.41539152907,1607.13404723814,2544.85965736856
3531.24748739317,9.65056995049782,0.302760596608434,0.461750517849551,-0.372382460637662,1329.98445116033,1018.50429876834,1480.02253720883,1609.5739764205,2546.28864292398
3532.41407063974,9.68396770680162,0.274638552418455,0.439979631241045,-0.669724186624938,1328.20034782968,971.504971660374,1418.71402738065,1612.00379191093,2547.71483717931
3533.58065388632,9.71704526772944,0.246432214685297,0.417847963005456,-1.10043829315949,1326.51835887343,921.665615507756,1353.2500422853,1614.4266925972,2549.14008430178
3534.7472371329,9.74987148062051,0.218526275740476,0.395642949264225,-1.54416623920315,1324.87174863106,869.196459209013,1283.96999817495,1616.84597286233,2550.56626717387
3535.91382037948,9.78246924120511,0.191098476540104,0.373481142940253,-1.9634240093891,1323.22180931657,814.064763839595,1210.76694287804,1619.26189400397,2551.99352608904
3537.08040362606,9.81490184068369,0.164565438852991,0.351655289493174,-2.26707673329531,1321.4604298733,756.536130344951,1133.99364882127,1621.67649967537,2553.42302793618
3538.24698687264,9.84719021399278,0.139109759890939,0.330311667607671,-2.45079918068538,1319.58869322712,696.652565990912,1053.63735243331,1624.08970603223,2554.85471529735
3539.41357011922,9.87939248875144,0.115160300102717,0.309766634752164,-2.40959339515177,1317.5474765558,634.748337290922,970.096651611208,1626.50249169679,2556.28913639233
3540.58015336579,9.91152817438225,0.0928715675914669,0.290176818740085,-2.28377384087053,1315.35658475545,570.952851967194,883.471998552548,1628.91445076439,2557.72604288351
3541.74673661237,9.94366319993095,0.0726575956530887,0.271875996972937,-2.00972266668344,1313.02659427076,505.687148179466,794.250948998075,1631.32560280183,2559.16541680137
3542.91331985895,9.97578427347727,0.0546035246539386,0.255003690371181,-1.58133928898486,1310.59861371359,439.177235566406,702.667469458637,1633.73525633349,2560.60683464759
3544.07990310553,10.0079354590123,0.0390637525527306,0.239885004843514,-1.13222526918059,1308.14405141179,371.913520290439,609.298893323308,1636.14353475016,2562.05034170978
3545.24648635211,10.0400230132531,0.0260265104437414,0.226611903623305,-0.703381028325155,1305.71462251659,304.300956241009,514.629111263731,1638.54714647894,2563.49394255004
3546.41306959869,10.0719126806905,0.0157437062276868,0.21548219876215,-0.398935636303897,1303.43092183912,236.985875601657,419.4510112539,1640.94429509146,2564.93652361307
3547.57965284527,10.1036065455033,0.00807416233855317,0.206454661424939,-0.202836391647901,1301.26736195402,170.633450627089,324.641141574234,1643.32581835348,2566.37250845612
3548.74623609184,10.1350532901679,0.00312835164127933,0.199706636223026,-0.149629184824342,1299.26013882081,106.383664076403,231.68936078711,1645.67704489816,2567.79296410321
3549.91281933842,10.1662428609735,0.000448586405250784,0.195021552772578,-0.124949357807134,1297.35176304988,44.5905109107321,141.177035235252,1647.99691212066,2569.19712324763
3551.079402585,10.1971386427143,0.000678598082237779,0.192600065040049,-0.119294345944965,1295.48113178307,-13.8790789035137,54.3573650908877,1650.277870484,2570.58028516426
3552.24598583158,10.2277354492065,0.00140885943880632,0.191390158736791,-0.116532473496324,1293.65931366418,-68.7981582438815,-28.3025058285386,1652.51900867146,2571.94175348055
3553.41256907816,10.2580070047667,0.00369399114192693,0.192005803451931,-0.114895644942636,1291.87750929214,-119.502201585749,-105.752932086807,1654.71537463642,2573.27836923344
3554.57915232474,10.2879574013456,0.00760481035880877,0.193515630300803,-0.11408950969461,1290.13966106629,-165.979323599324,-177.77880758152,1656.86738606374,2574.5902366462
3555.74573557131,10.3175706002786,0.0118155783403394,0.195845265882155,-0.116408712836469,1288.43687417868,-207.805673244886,-243.622520901468,1658.97245422678,2575.87562240434
3556.91231881789,10.3468704293779,0.0164806042361745,0.199002688688555,-0.123752892458733,1286.79992838022,-245.182787231011,-303.354323010222,1661.032323625,2577.13544814301
3558.07890206447,10.375830674715,0.0211028475284049,0.202312621983633,-0.18324298225476,1285.22422026922,-277.923324254098,-356.535463740313,1663.04647023518,2578.36924508477
3559.24548531105,10.4045880459654,0.0256061509877277,0.205793053600538,-0.331202539759726,1283.8181348197,-306.389401409908,-403.493403722695,1665.01825337297,2579.57894411472
3560.41206855763,10.433307063647,0.029734896444559,0.209168541034887,-0.706996229992309,1282.68888784502,-330.58521809098,-444.062961647586,1666.94732543109,2580.7641953779
3561.57865180421,10.4620033827444,0.0334417567791423,0.212366243952691,-1.34669247684847,1281.80193306474,-350.954686639478,-478.802002187618,1668.84445808681,2581.9315241761
3562.74523505079,10.490760628469,0.0366236411232795,0.215255029817912,-2.19429677373267,1281.20486723216,-367.68409093063,-507.919292068624,1670.72183072625,2583.0883329389
3563.91181829736,10.5195830597355,0.0392538353365624,0.217735085771313,-3.22421006926966,1280.73833263846,-381.073218214829,-531.737247777559,1672.58154775889,2584.23587473753
3565.07840154394,10.5485020856048,0.0413067857913546,0.21974646087444,-4.299960837818,1280.35951409917,-391.321711947448,-550.487683600154,1674.43029664654,2585.37822301186
3566.24498479052,10.5775367922738,0.0427809402161642,0.221186294946887,-5.360662156731,1279.98252502139,-398.679335244444,-564.43197831589,1676.26909853022,2586.51598263438
3567.4115680371,10.6067162921428,0.0437009248156773,0.222003130830195,-6.3009225090255,1279.47970098693,-403.497782994574,-574.280794098653,1678.10107737732,2587.65105297073
3568.57815128368,10.636060092423,0.0441570015493296,0.222397927976767,-7.08471284338563,1278.85203766532,-405.917755293112,-579.474008064713,1679.92788655061,2588.78444223885
3569.74473453026,10.6655957403457,0.0440450992977325,0.222137096103606,-7.66486420596542,1278.02194818273,-405.66085644316,-579.729157810421,1681.75216257621,2589.91776546556
3570.91131777684,10.6953436763022,0.0437679101337852,0.221541156944129,-8.07345617531457,1277.01392478164,-404.963689097078,-579.817478093079,1683.57525264422,2591.05185253106
3572.07790102341,10.725329543503,0.0431330527016688,0.220536768030559,-8.31715087783028,1275.86052749714,-402.492840578213,-576.427367221046,1685.39928918473,2592.18801954143
3573.24448426999,10.7555784351429,0.0421718640317649,0.219139182362187,-8.45696332309416,1274.5847950262,-398.367760875399,-569.661290308002,1687.22538709745,2593.32696014534
3574.41106751657,10.7861209717933,0.0410962056434361,0.217567589122348,-8.50683944138101,1273.243134978,-393.67939120636,-561.858817513828,1689.0551655957,2594.46968244763
3575.57765076315,10.8169790936492,0.0398912765960772,0.215823075665299,-8.53306118320661,1271.85292232872,-388.281992159031,-552.602879242482,1690.88980245362,2595.61692189795
3576.74423400973,10.856009648042,0.0386478769353051,0.214016274772889,-8.54247621104975,1270.44284570002,-382.59531843804,-542.723268406836,1692.73086814903,2596.7696815508
3577.91081725631,10.8799732872867,0.0373842447152697,0.212189208285814,-8.55315750626426,1269.06031322949,-376.696971697682,-532.406798637416,1694.57922611673,2597.92844405424
3579.07740050289,10.8799749003888,0.0361603013169573,0.210437947086856,-8.65401412396258,1267.7680406409,-370.878951047895,-522.293143432685,1696.43650799311,2599.09416881464
3580.24398374946,10.8799749003888,0.0349562265308964,0.20873032503796,-8.85851361927833,1266.54309178804,-365.045711178399,-512.173053373795,1698.30220569642,2600.26656766251


==> post_proc/ref_solutions_csv/robust_s_4_short_adherence_reference.csv <==
s,time,sat_front,sat_rear,Fx1,Fx2,Fy1,Fy2,Fz1,Fz2
3254.76725795406,5.35990779671359e-05,0.00154650314003102,0.125902560238355,-8.0545284278762,1116.37387334228,86.7445910428188,122.598784723135,1926.34169557628,2752.31227514053
3255.93384120064,0.0277326481633079,0.00154650314003102,0.125902560238355,-8.0545284278762,1116.37387334228,86.7445910428188,122.598784723135,1926.34169557628,2752.31227514053
3257.10042444721,0.0554092448408585,0.00154650606550274,0.125902573895399,-8.05447702819947,1116.37393560337,86.7446759349596,122.598887639705,1926.34167942278,2752.31230138077
3258.26700769379,0.083083665774767,0.00159115129445978,0.126089471991215,-7.37531678713592,1117.20880531243,88.0316180060228,124.094874117666,1926.12823813455,2752.66908623762
3259.43359094037,0.110755065547419,0.00167016694847601,0.126308935532319,-6.71769836815888,1118.09007169757,90.2649019227849,126.356554635309,1925.92157707017,2753.07468278772
3260.60017418695,0.138422919270747,0.0017456186480574,0.126361908273113,-6.83126751190307,1118.1987428242,92.2947080820428,127.731481639576,1925.99766638067,2753.15567649753
3261.76675743353,0.166086636109142,0.001833945382933,0.126401242019232,-6.98225005976805,1118.24364799039,94.6007748065497,129.135288584627,1926.12016233606,2753.21346742138
3262.93334068011,0.19374570501177,0.00193978558692871,0.126445763810166,-7.06469263986791,1118.25609984743,97.3056998597085,130.895274073677,1926.21755033291,2753.28234316071
3264.09992392669,0.221399517774794,0.00206619442390036,0.126495850017518,-7.10348137931224,1118.26059939158,100.444763608528,133.098383653855,1926.31405671537,2753.35059459071
3265.26650717326,0.249047576655602,0.00221983726716867,0.126560865873164,-7.09674800936265,1118.21730338755,104.133138835132,136.121621130091,1926.40964277509,2753.41819401459
3266.43309041984,0.276689256926162,0.00240188652378915,0.126641767834045,-7.07962925268918,1118.13063030039,108.347783981258,139.972946895402,1926.50422349543,2753.48507996716
3267.59967366642,0.304324074095036,0.00261759114600587,0.126746449241232,-7.00528772654213,1118.00353329283,113.13465341606,144.859058580833,1926.59774813374,2753.55121609774
3268.766256913,0.331951388610905,0.00286490621053437,0.126871975052135,-6.86952346630397,1117.8190580579,118.395923418299,150.728597559741,1926.69012787595,2753.61653732657
3269.93284015958,0.359570729824773,0.00314583261972901,0.12702043192139,-6.65497275485214,1117.55460992353,124.096047804192,157.623371151369,1926.78130345631,2753.6810010391
3271.09942340616,0.387181445627748,0.00345184443946472,0.127181061523206,-6.33729612207858,1117.18768209067,130.035773901357,165.379085966801,1926.87120675391,2753.74455529116
3272.26600665274,0.414783080366521,0.0037802963190701,0.127348450781325,-5.85782098180333,1116.6593976522,136.118165333293,173.905138321835,1926.95977597321,2753.80715620814
3273.43258989931,0.442374956729772,0.00411164442026248,0.127504362257832,-5.20945629243799,1115.96352578867,142.006117953359,182.879255499361,1927.04701060413,2753.86879498358
3274.59917314589,0.469954222842826,0.00444070433119797,0.127661012256587,-4.37446536318193,1115.08187642783,147.615522871635,192.125992563323,1927.13281293022,2753.92949205932
3275.76575639247,0.497528044116707,0.00472939574095287,0.127738683970549,-3.27648406106643,1113.94346591121,152.375470111448,201.114509345698,1927.2173093638,2753.98925402921
3276.93233963905,0.525087921881825,0.00499770863583807,0.127707828192681,-1.23678782125683,1112.74024616479,155.977164230229,209.753010802356,1927.27901474765,2754.06274958464
3278.09892288563,0.552677687810376,0.00512524308897133,0.127481526551919,-0.0147347374085278,1109.77618827465,158.863744534528,217.000177366488,1927.49066205394,2753.99234920902
3279.26550613221,0.580302730784846,0.00510571902470934,0.103900444623779,-0.0142065500018008,1000.03163415482,160.832442299789,223.316780465648,1947.27968711103,2732.80160227634
3280.43208937878,0.60804654397932,0.00514165845135382,0.0693964076958823,-1.04776944074425,775.768136733743,163.254820483572,226.215254540773,1990.9422786612,2685.77357692427
3281.59867262536,0.635946096028837,0.0140561164139148,0.0343254635125655,-160.823647767363,271.111467029002,168.462279949085,226.211551246009,2112.27524765847,2553.96303135981
3282.76525587194,0.664087526798634,0.0363311279754961,0.0171568225736812,-473.551423526776,-309.790797667272,175.507176142511,226.190939257141,2282.62857431053,2365.78677644197
3283.93183911852,0.692533172574583,0.157753961833724,0.108912522769224,-1080.50357220697,-765.894298951887,183.890124492203,225.07340752403,2479.91903855449,2142.86853454841
3285.0984223651,0.721317304270933,0.328051516738619,0.287573062026581,-1749.39482138385,-1166.61305573151,193.997829435233,224.241543790642,2668.07998311537,1920.11678309878
3286.26500561168,0.750482358389072,0.528313330049529,0.708623490171222,-2372.07879161263,-1582.44411019131,206.592246972824,227.308994095051,2844.77142706851,1695.85460859712
3287.43158885826,0.780028094861163,0.630702926262682,0.965910461034109,-2662.84083769542,-1775.17993561826,220.179844504447,234.146935011525,2925.48087389895,1582.83514331988
3288.59817210483,0.809964903674664,0.629790427866196,0.955406896876914,-2635.04621998075,-1754.47706085754,233.379656694259,256.102848734865,2897.81857067121,1573.6321789564
3289.76475535141,0.840304077905322,0.627893963309523,0.938289804442268,-2592.5788773233,-1723.75315245195,247.370479670652,284.326382189387,2858.15938502234,1568.44987257638
3290.93133859799,0.871055707572272,0.623368249633647,0.91852348775645,-2550.38806497483,-1695.3841720368,263.036017307003,309.866429767688,2824.11452658866,1563.69497691627
3292.09792184457,0.902231474990725,0.617046422764484,0.895205824735142,-2504.12579902543,-1664.7523464013,279.089162301017,335.502231962478,2789.23816683186,1560.87935650651
3293.26450509115,0.933841230802896,0.609317889763969,0.867879962256371,-2453.97175623935,-1631.22009216675,294.961883509363,360.965969444964,2753.44060911789,1559.7097414518
3294.43108833773,0.965898986660189,0.601049576844517,0.84020397351609,-2403.19874038587,-1597.27023480855,310.381694476406,385.700057785897,2717.8697617051,1558.80991707586
3295.59767158431,0.998415437022532,0.592712692866117,0.813596378150839,-2353.07212136765,-1563.74832284064,325.12212652688,409.487989690498,2682.91988930154,1558.03559544884
3296.76425483088,1.0314077196994,0.585562405782297,0.791227458846901,-2306.78584415204,-1532.79081514133,339.081040977516,431.881250241698,2649.53615340309,1556.90533837507
3297.93083807746,1.06488827413053,0.580102434102965,0.774233309320793,-2266.22584774487,-1505.65980451417,352.211364615735,452.686485904757,2618.38093111271,1553.87662775271
3299.09742132404,1.09887694483376,0.575835271618209,0.760806980452455,-2229.50091105562,-1481.09124717184,364.472914625065,471.94780982084,2588.76937115989,1549.7606523091
3300.26400457062,1.13338791209057,0.572573797375189,0.750309344005251,-2196.20900683617,-1458.81695389329,375.882244475397,489.716972570043,2560.55864063616,1544.86867789691
3301.4305878172,1.16844376063311,0.569920907086461,0.741539201034422,-2165.1443019069,-1438.03054788985,386.45267284053,506.091336992425,2533.34306997893,1539.44346057526
3302.59717106378,1.20406045371141,0.567686188180568,0.733945652167293,-2135.70188772056,-1418.327660235,396.218146582337,521.184440445331,2506.90464590867,1533.74939881863
3303.76375431036,1.24026383166389,0.565791217593513,0.727248227458238,-2107.62838046647,-1399.53889499951,405.272833871763,535.081886202517,2481.15334447989,1527.82330778533
3304.93033755693,1.27707999354764,0.564178504329733,0.721275302803368,-2080.74358460448,-1381.54390159132,413.6839211551,547.878544564872,2456.020778597,1521.72258590171
3306.09692080351,1.31450586111208,0.56272705129452,0.71571626494553,-2054.70307027655,-1364.11220668397,421.520147963528,559.709510732473,2431.38865701841,1515.54728565683
3307.26350405009,1.35255686278717,0.561346384505046,0.710346779286987,-2029.24507825338,-1347.06870631058,428.812700597427,570.669253280477,2407.16213154391,1509.37880512053
3308.43008729667,1.39121966311694,0.560154247716569,0.70540286590255,-2004.5949841349,-1330.56434424397,435.71831975993,580.886638597788,2383.41796785821,1503.15008433703
3309.59667054325,1.4304973095711,0.559127730139514,0.700870727887509,-1980.76614014257,-1314.60819586288,442.304539430938,590.42530150061,2360.15887833333,1496.84513466523
3310.76325378983,1.47039605136432,0.558354336594625,0.696887910095356,-1957.81494036767,-1299.2381067468,448.635648990758,599.456491582517,2337.40779291952,1490.46037979339
3311.9298370364,1.51092643158772,0.557726032062546,0.693354837368943,-1935.71119231942,-1284.43399414103,454.714894012692,608.033062143548,2315.15819052899,1483.99612444254
3313.09642028298,1.55209481909444,0.557496368795481,0.690580294788203,-1914.5683587912,-1270.27198476637,460.721381889103,616.343878242517,2293.44069084228,1477.42533646462
3314.26300352956,1.59391273022702,0.557572303495024,0.688359732054743,-1894.39976166579,-1256.76117626943,466.736767259939,624.443530863583,2272.26072113243,1470.72708245266
3315.42958677614,1.63639068116939,0.557741128204195,0.687110199468959,-1875.15217043165,-1243.86602808736,472.739439561428,632.48645160378,2251.59569924793,1463.92903364568
3316.59617002272,1.67954149265069,0.558331599634386,0.686506870723752,-1856.77670061737,-1231.55394202571,478.683799617665,640.515105995927,2231.42965249293,1457.03432825367
3317.7627532693,1.72338123705199,0.559205428030878,0.686348096728912,-1839.24462456456,-1219.80580123228,484.797971420317,648.672035290255,2211.74827430267,1450.06005923964
3318.92933651588,1.76792441383785,0.560412515344515,0.687220436091724,-1822.54614466594,-1208.61519562432,491.185664847436,657.001791752078,2192.54718906157,1442.99842522315
3320.09591976245,1.81319230817252,0.561869172169834,0.688650290230783,-1806.49089544318,-1197.85462811753,497.822742720589,665.630610666589,2173.76282748739,1435.91539605133
3321.26250300903,1.85917196528162,0.563563639389904,0.690827596003748,-1791.06957933531,-1187.51797904773,504.608949081928,674.569507504896,2155.38803537278,1428.80963666285
3322.42908625561,1.90602517304849,0.56546637740037,0.693551760488214,-1775.92385104998,-1177.36510065123,512.099393273047,684.120215168969,2137.31011198921,1421.80057823108
3323.59566950219,1.95378265721908,0.567616785884581,0.696848234943981,-1761.09121219329,-1167.42120767668,520.582058064984,694.360969209029,2119.54640792565,1414.87242727645
3324.76225274877,2.00268227488648,0.56982677347556,0.700469602359084,-1745.78584243031,-1157.15937618047,530.350694639022,705.829407423177,2101.80586118975,1408.2866362685
3325.92883599535,2.052818735342,0.572056123578958,0.704362148873669,-1729.94278135046,-1146.53599093097,541.623446178867,718.784222425763,2084.09345904435,1401.9576386495
3327.09541924193,2.10436619082035,0.574151496241243,0.708254162733259,-1712.27049127401,-1134.68464342576,555.643380171463,734.286301312587,2065.891361369,1396.52769853363
3328.2620024885,2.15741227588747,0.57617482054949,0.712042299734988,-1692.15087198822,-1121.19041340515,574.030774985321,753.415316889278,2047.12440430036,1391.42959236328
3329.42858573508,2.21215667282575,0.577636683471753,0.715657159459703,-1668.05202978888,-1105.02460741119,597.358346864214,777.446793152499,2027.09457294264,1389.25848306195
3330.59516898166,2.26871055833911,0.578707976438558,0.718974215632041,-1638.33222674781,-1085.08442792244,627.790654084174,808.798313376103,2005.60285982276,1388.83487179754
3331.76175222824,2.32727533963563,0.579036665517617,0.722444136809146,-1600.86590483972,-1059.93962850524,666.698953401185,848.966267387176,1981.56108711362,1389.01510936391
3332.92833547482,2.38799121599734,0.578787384880236,0.726035155953074,-1551.70577424124,-1026.93580885393,718.576008608598,902.572048781587,1954.29115486375,1395.20791838172
3334.0949187214,2.45102884484837,0.57866513451114,0.73075948685294,-1488.56672737254,-984.52261831167,782.421147481375,969.929571998858,1922.49659629433,1405.70935470795
3335.26150196798,2.5165542334522,0.578766238519478,0.737764781818419,-1404.12497915569,-927.762797850579,862.693557587727,1057.11050659566,1884.59081813774,1424.19772285364
3336.42808521455,2.58467053285369,0.579272553750076,0.74748343825319,-1297.55054296512,-856.024527790622,954.209892308237,1160.38168900933,1839.7712697385,1450.13240127959
3337.59466846113,2.65559794555429,0.585128258807551,0.762362223141763,-1158.61367543875,-762.386332873296,1060.10560018057,1284.32602182569,1785.4812476718,1487.86472878659
3338.76125170771,2.72913487902639,0.59540993482751,0.779867162216454,-993.458685117536,-650.60674143807,1162.51966246873,1416.8455805773,1723.38334035268,1535.03945207742
3339.92783495429,2.80557074253113,0.615620748291974,0.80023469496257,-793.502491869865,-515.400909959965,1260.04107132216,1557.55007717183,1651.27457131246,1594.93098282366
3341.09441820087,2.88372229326072,0.64656866959274,0.819700607390541,-582.690126333968,-367.325373589024,1334.79794806636,1689.43009960105,1575.89693041077,1660.75746438103
3342.26100144745,2.96353941726582,0.700542622990208,0.837246459912423,-355.698473371678,-200.589844227688,1391.12223282815,1813.45887088438,1495.20695345794,1734.72314400799
3343.42758469402,3.04369172429574,0.759256743392946,0.852869427066375,-180.418981537286,-60.5794114746762,1422.70426995004,1904.6235358066,1431.07757755061,1794.50320221829
3344.5941679406,3.12409146539709,0.820901674410819,0.866631540131258,-41.7372544500533,56.313031047191,1437.38862380285,1970.81498755415,1379.82575709721,1843.27734152258
3345.76075118718,3.2030368598324,0.863838555673683,0.878923441833715,-0.000970281703945703,114.113119475241,1450.97406883069,2004.66378211851,1358.24316727446,1861.43592836047
3346.92733443376,3.28051453231201,0.890527599639379,0.890169864685982,-0.0010573363037048,136.879711209524,1467.22569400839,2019.3097232644,1352.54093944725,1864.74309020823
3348.09391768034,3.35421206566857,0.905762693173927,0.899432000158269,-0.00106332016057543,147.51788925356,1476.68667744251,2029.34214122467,1349.22613404587,1865.47876087952
3349.26050092692,3.42425933738412,0.914409126490168,0.907067545123764,-0.000674222325045382,152.72277135089,1481.273415897,2037.43760740514,1346.93909995065,1865.28735122971
3350.4270841735,3.48815443942918,0.919634896772857,0.912748967514681,-0.000569122558267633,155.924841480184,1483.36846412933,2042.99707040059,1345.11940009724,1864.95212821265
3351.59366742007,3.54636145265091,0.923036241521757,0.917113538847311,-0.00131219399569354,157.930863417307,1484.39399219509,2047.02617154666,1343.58919318248,1864.25504271542
3352.76025066665,3.59715126523712,0.925217944862381,0.919672584738663,-0.00160269853624188,160.39844183647,1484.57616897659,2049.21670303417,1342.03777520563,1863.82033945157
3353.92683391323,3.64135744383129,0.926688193378331,0.921175060825271,-0.00128358474520072,164.520660367472,1483.81751876614,2050.47140190504,1340.1201410189,1863.69056328641
3355.09341715981,3.67903061607783,0.927695773791529,0.921842535425122,-0.0156747551089782,165.28408824657,1483.61593620712,2050.66000107376,1339.58355281497,1863.28897227963
3356.26000040639,3.7106877133206,0.928334855990989,0.922062515715538,-0.16614994460492,156.740471348667,1485.25784747756,2048.97315429268,1340.5649401665,1860.93790738204
3357.42658365297,3.74022309718436,0.929204912202459,0.92241632489227,-0.213158059563674,142.6826543123,1488.22308179862,2046.57471091342,1342.44214256303,1857.42715925283
3358.59316689955,3.76775533503178,0.930654554375366,0.923229711209598,-0.0621737523568581,116.004406284817,1494.71534851843,2042.94786907679,1346.92405829494,1851.56720865641
3359.75975014612,3.79803767242291,0.932445687822008,0.924345404219826,-0.0940797253927714,108.500090485674,1496.7722100953,2042.13506284173,1348.16527124609,1849.87655194836
3360.9263333927,3.83275985290029,0.934732018580561,0.926000786197468,-0.983816334765415,129.545278196441,1493.67547978576,2046.64460411888,1343.69856615775,1853.40114190765
3362.09291663928,3.87078680965069,0.936836876529567,0.927244096528141,-1.28194817551801,157.678497477883,1489.08370417663,2052.01589712839,1337.74090726737,1858.31290319711
3363.25949988586,3.91261740287273,0.938702428673451,0.928133725618438,-0.767825007299968,193.50462974069,1482.08439377263,2058.23445733392,1330.17583449662,1865.03765638721
3364.42608313244,3.95723224370682,0.94006843375649,0.928160033285943,-0.514087436117927,230.172625615327,1474.6381364572,2060.25281733332,1322.51736914963,1871.94790778791
3365.59266637902,4.00482351943207,0.941083026259438,0.925670601734391,-0.464162053855167,266.385133050016,1467.07897603726,2060.37060453802,1315.05864304777,1878.73519882737
3366.7592496256,4.05430097018431,0.941610888618922,0.921437458149696,-0.455306463675529,298.753905048712,1460.13479195135,2059.64417184569,1308.44073172588,1884.83140251481
3367.92583287217,4.10569148720487,0.94182816799503,0.913142700796562,-0.472635677239735,326.347622401005,1454.00113494045,2051.4940583316,1302.82178343906,1890.0465804544
3369.09241611875,4.15786605179578,0.942178448653647,0.90267739859721,-0.500077998683256,354.850032938071,1447.94405446991,2040.51542456893,1297.1256390266,1895.52377310089
3370.25899936533,4.210776489791,0.942904110713608,0.889388720445168,-0.547615672255929,384.178419259599,1442.071746633,2026.07044124095,1291.39261840923,1901.27412411352
3371.42558261191,4.26324978681732,0.944138014601767,0.875612959729213,-0.611520690582751,423.061429437276,1434.67892535852,2010.34976138428,1283.90803182801,1909.00062258619
3372.59216585849,4.31522458195896,0.946643923544999,0.86122106827787,-0.700085950104234,478.604790552206,1424.84458855522,1993.7474149854,1273.43065515535,1920.23612513016
3373.75874910507,4.36553597247384,0.949866200903322,0.850752981329462,-0.832222440820828,554.644769090557,1411.27933790893,1976.0103150778,1259.17652416106,1935.69643086054
3374.92533235165,4.41396658393564,0.954090790948214,0.842783511313441,-1.05594403085496,665.61315733945,1391.1708564823,1957.39602960095,1238.53877245659,1958.402339455
3376.09191559822,4.46149656949501,0.958464578877396,0.842088032490684,-1.17153861211651,810.147309501752,1364.27524770454,1934.26925108089,1211.71740502256,1988.06171157298
3377.2584988448,4.50812669108597,0.962873085395745,0.854782903108254,-1.21979222622955,1005.97509393713,1326.42709672815,1904.49995306707,1175.46381730674,2028.38629078923
3378.42508209138,4.55503146950058,0.967316762944385,0.880181636818682,-1.1145217248077,1248.94086619339,1278.69723448656,1862.2588129343,1130.51714720547,2078.56943172441
3379.59166533796,4.60230226256938,0.972052980994295,0.939626446939978,-0.285516264046228,1566.69135580161,1214.97564151395,1796.95308450025,1071.60777688398,2144.30032238014
3380.75824858454,4.65061374685135,0.974455404276441,0.96551461592831,-0.0045070273339133,1792.60739339806,1171.73915761114,1716.91701300049,1031.97333706768,2192.91522226428
3381.92483183112,4.70006497406478,0.975630387540689,0.971643954613365,-0.00105391740859877,1941.43671809203,1145.01380335524,1615.12139220944,1007.15055800302,2226.19551245006
3383.09141507769,4.75100644324645,0.97499236430609,0.976228649804803,-0.000345125992043905,2044.09851922991,1126.56679402966,1538.21464152003,993.006537770747,2251.17202712223
3384.25799832427,4.80355457322769,0.968133768997804,0.980260603943099,-0.000249613838051804,2123.37161592804,1111.93569731018,1478.77987013051,983.812577788981,2271.15079801855
3385.42458157085,4.85770969700901,0.962030714666151,0.982757990489512,-0.000181547819051005,2147.8356221094,1109.04164174441,1466.3692959221,982.502805964551,2282.85382519908
3386.59116481743,4.91357151875441,0.957322223703256,0.984389481929096,-0.000123372649937421,2153.6659663468,1112.20774076896,1475.58275004604,987.851459976864,2290.19347533498
3387.75774806401,4.97087195782863,0.953870613338524,0.985164260330724,-8.03272545009571e-05,2150.8510789601,1117.9603667063,1493.56938009177,995.620623044626,2292.86984702057
3388.92433131059,5.02966942949994,0.951429489898381,0.985581917379972,-4.71522292764314e-05,2122.05062694028,1130.15469647013,1535.24656960483,1007.6326124717,2293.69842285917
3390.09091455717,5.08962207061618,0.948819639544484,0.985643878420078,-2.38660655021849e-05,2093.71189625231,1142.17490758443,1574.5213420048,1019.6327186974,2294.77831291305
3391.25749780374,5.1507971699215,0.945904074513426,0.985504896074632,-6.59768361282602e-06,2067.19480279253,1153.4936016382,1609.79957664097,1031.31958091999,2296.30388981199
3392.42408105032,5.21225724663325,0.943164811897254,0.985343930065756,3.50035413044326e-06,2056.61570215815,1162.62661918081,1633.22341849783,1040.98302123541,2299.11090023727
3393.5906642969,5.27398874427585,0.940438457069276,0.985157312087217,1.01612987865743e-05,2052.75555823218,1169.84019429952,1649.37496283425,1048.90809521745,2305.11453690541
3394.75724754348,5.33508207356633,0.939926757130639,0.985098701050279,1.09661692769136e-05,2053.89312981999,1176.47145700597,1655.54888573261,1055.26608818381,2312.49584669569
3395.92383079006,5.39552102088093,0.940635840181627,0.985087365882277,6.77595993021767e-06,2066.63779866608,1182.61327928358,1657.74444475736,1060.34818501723,2321.7116416855
3397.09041403664,5.45459448791078,0.941613152095052,0.985096709183903,-7.25559582728662e-08,2080.18573801764,1188.86303836528,1659.74737801067,1065.32510132285,2331.29413487394
3398.25699728322,5.5123275803514,0.943001753176658,0.985159271189829,-1.46500344534592e-05,2094.4767142073,1195.23104592408,1661.6077370811,1070.16290952754,2341.39370555822
3399.42358052979,5.56815369834193,0.942602407676471,0.983796208190061,-0.146549688323585,2095.14449841011,1202.70321417072,1665.31440716601,1077.21020637753,2347.23164733674
3400.59016377637,5.62211672374893,0.93718164604051,0.974503638333155,-1.14390555742447,2077.59824789373,1211.68712653785,1673.57229777228,1088.05933329646,2350.5894320836
3401.75674702295,5.6743836366172,0.929368863707638,0.965011883877059,-2.27188618933094,2056.79281431714,1218.6012811333,1683.29027221434,1099.35869511385,2352.39885104407
3402.92333026953,5.72500799816358,0.917148136125712,0.955717384920994,-3.54585162052055,2031.96079092315,1224.15133236615,1694.83363187728,1111.02168262161,2353.41016809392
3404.08991351611,5.77460457247937,0.902881567533657,0.946264951889914,-4.03458529944251,2008.77043496681,1225.18076703565,1703.76388381349,1121.99700481281,2354.5592937166
3405.25649676269,5.82321941404393,0.886043851755701,0.936706488144449,-4.19621998129994,1987.44364075907,1224.76630584014,1710.9423728,1132.26422862132,2355.89602180003
3406.42308000927,5.87113901499415,0.866487606126615,0.925764973274193,-4.28773671204396,1967.31662317376,1223.14951415974,1711.88281864745,1142.12247696299,2357.31092536241
3407.58966325584,5.91838292752427,0.843504776147117,0.913107754371253,-4.34650822392343,1948.30042731123,1216.29232705433,1708.65584685746,1151.59875526942,2358.81025045081
3408.75624650242,5.96518131133306,0.81718135231393,0.898569372590982,-4.39722213120907,1930.18764244012,1206.90001639975,1702.25288247736,1160.78324876806,2360.37587208527
3409.922829749,6.01154358087901,0.78674163090756,0.881703806497692,-4.44226656877688,1912.91440164846,1193.05753488307,1687.06840911215,1169.69032523834,2362.01191142119
3411.08941299558,6.05764542896628,0.752448601139621,0.862726721288447,-4.48456134704598,1896.31976845092,1175.60547618725,1667.19035602222,1178.39101886569,2363.70891206974
3412.25599624216,6.1034912177497,0.713532700150569,0.841220668268525,-4.52450184422793,1880.36308011425,1152.91295800663,1639.83115407475,1186.89315043685,2365.47019107373
3413.42257948874,6.14922610430472,0.670496591281386,0.817440567135466,-4.56223267476292,1864.92492510866,1125.58748410721,1606.50998876335,1195.25144064511,2367.29075674556
3414.58916273531,6.19485491822383,0.62266452885262,0.791010625701838,-4.59809531514365,1849.97947943335,1092.06140709552,1565.01116153901,1203.47000543301,2369.17359147556
3415.75574598189,6.24020788010493,0.570946041592226,0.762204979728404,-4.6251028911252,1835.42883325983,1052.84718129451,1516.15420411967,1211.59324305241,2371.11662457249
3416.92232922847,6.28528637142498,0.514877744978668,0.730702191468193,-4.64547402982237,1821.25587726266,1006.40999899396,1457.82842205965,1219.62344410099,2373.12272029816
3418.08891247505,6.32999933477084,0.456793638542872,0.697339903166299,-4.66776036046424,1807.48852255683,954.091262731339,1391.33601772431,1227.54498800421,2375.17777686657
3419.25549572163,6.37435075323483,0.396606815987578,0.661963921964761,-4.69213493310125,1794.10982908812,894.73556939168,1314.88348628003,1235.35999679616,2377.28354489683
3420.42207896821,6.41835162035826,0.337546047842815,0.62598717257615,-4.72006850868367,1781.12657779679,830.446468730757,1230.68096414379,1243.05992364562,2379.42841249817
3421.58866221479,6.46200605181633,0.279600050535131,0.589408831526824,-4.75215885824329,1768.52157036377,760.617809624662,1137.54445689258,1250.64728473053,2381.61346390063
3422.75524546136,6.5053146593193,0.226379928023798,0.5541119508074,-4.78502999929479,1756.28117538758,688.190074458356,1038.93515211711,1258.12290114225,2383.83070955282
3423.92182870794,6.54828149695881,0.177350819822618,0.520043167679022,-4.81874390815688,1744.38994527051,613.05276054486,934.418855137036,1265.48911125032,2386.08079363688
3425.08841195452,6.59090598387915,0.135805441562235,0.489212783621275,-4.85229745259725,1732.84964958664,539.010269857595,828.938137457432,1272.73865841835,2388.35421564189
3426.2549952011,6.63319215506566,0.100183149141797,0.46119336648035,-4.88569152342412,1721.64514150835,466.068791843884,722.531200090307,1279.87417726751,2390.65128017921
3427.42157844768,6.67513894521495,0.0725796601244644,0.437470597502178,-4.91803992358925,1710.78163708709,398.172570985251,620.887246118707,1286.88614645118,2392.96232267439
3428.58816169426,6.7167503955938,0.0506041376640993,0.417143971394965,-4.94939625910574,1700.24386417134,334.845324754694,523.738934877193,1293.77771362628,2395.28745027934
3429.75474494084,6.75802563833801,0.0350838520379982,0.400813824252717,-4.97932455787064,1690.03410451403,279.542214934589,436.471504040504,1300.54144447392,2397.61817599866
3430.92132818741,6.79896873139718,0.0235820748435351,0.387423403343224,-5.00794046051638,1680.13722706411,230.862944038704,357.700596147147,1307.18092441134,2399.95454098715
3432.08791143399,6.83957187122601,0.0161561874245501,0.376828056768999,-5.0355321568916,1670.55023422197,191.496546942043,291.878892206377,1313.69284178608,2402.29003006007
3433.25449468057,6.87984297974812,0.0109955215546616,0.368241677705056,-5.0622252821513,1661.25874726088,159.041033418871,236.114760603257,1320.08093887277,2404.62468310808
3434.42107792715,6.91985594141761,0.007966001783102,0.361197410434204,-5.09041972086816,1652.25897212236,135.766861186498,194.058189412465,1326.34432045556,2406.95343351357
3435.58766117373,6.9596171833805,0.00598183163287792,0.355311722859035,-5.12004890077302,1643.53638760484,118.265191719876,161.259313630294,1332.487285963,2409.27658970428
3436.75424442031,6.99926954612208,0.00521264264258717,0.35017010515465,-5.15057761571994,1635.0654289608,111.102405387267,142.36680838687,1338.52287612115,2411.59502420578
3437.92082766689,7.03880723668822,0.00483418000926101,0.345640792558861,-5.181799027416,1626.83436724221,107.507790264673,130.157496987092,1344.45451769839,2413.90902580375
3439.08741091346,7.07823695799381,0.00493887052794341,0.341538273583726,-5.20923907296414,1618.80200779949,108.838485654942,129.784382527842,1350.30498963103,2416.2242079723
3440.25399416004,7.11755900647911,0.00571258687849725,0.337813257090741,-5.23371772114967,1610.9629094891,117.665803812915,136.176310128166,1356.07493406916,2418.54013939353
3441.42057740662,7.156783591287,0.00686239550923699,0.334512798545557,-5.25753942457833,1603.31275909733,129.568984294902,147.339480723459,1361.76619468504,2420.85481563445
3442.5871606532,7.19591107296999,0.00877512583894671,0.331579241343597,-5.28066297363263,1595.84485392939,147.108414922936,168.599760952867,1367.38027788542,2423.16818960586
3443.75374389978,7.23494990919437,0.0112638951911122,0.329199054247463,-5.30349986707344,1588.5536160242,167.468686193615,193.853151924171,1372.91873543037,2425.47843633652
3444.92032714636,7.27390044941036,0.014645459243404,0.327246391405974,-5.32602905159723,1581.43295094764,191.650948443669,225.066286817305,1378.38299192634,2427.78551080259
3446.08691039293,7.31277007872614,0.0188000569371147,0.326187030597254,-5.34831972124709,1574.47866770838,218.15421117109,259.766474274366,1383.77355939193,2430.08741142773
3447.25349363951,7.35155915669592,0.0240142221829861,0.325534565684427,-5.37036358874693,1567.68512219169,247.400553781149,298.725205811877,1389.09181790517,2432.38409856428
3448.42007688609,7.39027464429897,0.0301401597389659,0.32566350948887,-5.39212544852061,1561.04932424954,278.369619171723,340.324599454874,1394.33747214154,2434.67343365992
3449.58666013267,7.42891693048772,0.0374274576970168,0.326649503933066,-5.41358645097686,1554.56594886265,311.246176799742,384.896775640369,1399.51189647755,2436.95539205753
3450.75324337925,7.46749903551488,0.0456963392420517,0.328194991249872,-5.43458789102239,1548.23277275319,345.298667590391,431.312476052527,1404.61424519719,2439.22776657821
3451.91982662583,7.50601549898466,0.0551498184780274,0.330855470309589,-5.45504041803575,1542.04466429461,380.604261791342,479.712021958704,1409.64591288187,2441.4905565435
3453.08640987241,7.5444330940498,0.0655901823568419,0.334162918441001,-5.47373776689052,1535.99805358532,416.632462512907,529.285691716864,1414.60648442561,2443.74190448094
3454.25299311898,7.58274281448323,0.0771696545710951,0.338437968069474,-5.49096687639784,1530.08925568058,453.403623612328,580.077217568331,1419.49660060155,2445.98147738167
3455.41957636556,7.6208288400075,0.0896639244087209,0.343406706267287,-5.50647005937455,1524.32297823663,490.466352789675,631.417708214535,1424.30989802177,2448.20480375736
3456.58615961214,7.65870511414285,0.103173522004859,0.349259312979968,-5.52078837643396,1518.69600496866,527.813247391499,683.302961414511,1429.04687466686,2450.41141778098
3457.75274285872,7.69638439277675,0.117428264525816,0.355754938086367,-5.53728221854552,1513.22798155183,564.985290005548,735.076147665742,1433.69153642666,2452.59231756706
3458.9193261053,7.73386921660012,0.132494212792006,0.363010244533605,-5.55562602151278,1507.91021775103,602.000179562571,786.757340331501,1438.24791141278,2454.7485861012
3460.08590935188,7.77117154780171,0.148169518282874,0.370836121284402,-5.57392879108216,1502.73806639,638.636467824658,837.99374882125,1442.71607142034,2456.87878363738
3461.25249259846,7.80829363567062,0.164489346202877,0.3793030001544,-5.59232815052738,1497.70573911893,674.901378408104,888.794333333293,1447.09854054419,2458.98336253126
3462.41907584503,7.84524974504981,0.181275277364265,0.388253947914772,-5.61048922137025,1492.8102131322,710.636437240731,938.912596714682,1451.39535596113,2461.06102459766
3463.58565909161,7.88204252135587,0.198545021109464,0.39773088342892,-5.62845849895947,1488.0460680601,745.853208554655,988.36363594563,1455.60896943308,2463.11225508916
3464.75224233819,7.91869103113077,0.216144688380463,0.407603198464609,-5.64621975941569,1483.41046959091,780.440368908032,1036.98029600782,1459.73973707591,2465.13604855003
3465.91882558477,7.95519846235463,0.234081099143433,0.417894789957094,-5.66379189666662,1478.89828372935,814.413645908806,1084.78376278522,1463.79010018403,2467.13295282237
3467.08540883135,7.99159088383853,0.252222186219694,0.428496798985777,-5.68123522524974,1474.50635949957,847.69351978719,1131.66246162582,1467.76097545584,2469.10236669979
3468.25199207793,8.02787222903883,0.270568182082123,0.439421641103668,-5.69856915785661,1470.22987772617,880.298763711236,1177.64180217824,1471.65477552358,2471.04489316479
3469.4185753245,8.06407056052078,0.289003932651388,0.450577546439174,-5.71590646348582,1466.06516269496,912.168623455338,1222.64559839716,1475.47315493186,2472.96042116203
3470.58515857108,8.1002010703743,0.307526025616825,0.461969562063049,-5.73329620703908,1462.00775034027,943.324226348236,1266.70180172479,1479.2184751975,2474.84959919288
3471.75174181766,8.13636978349407,0.326026355525146,0.473515833990279,-5.7514225319988,1458.05458253358,973.706873238944,1309.74435111996,1482.89256961559,2476.7125195426
3472.91832506424,8.17257336307331,0.344506943950388,0.485220412368416,-5.76982319797825,1454.19988264607,1003.35060090879,1351.81631455929,1486.49877044038,2478.5504006586
3474.08490831082,8.20888088337216,0.36291009479977,0.497032913763683,-5.78653107843931,1450.43021960389,1032.26593296435,1392.94167905257,1490.04637905056,2480.36727866817
3475.2514915574,8.24527133338666,0.381224052319148,0.508947776250507,-5.80168596935716,1446.74337615448,1060.46445044215,1433.13489310531,1493.53631286198,2482.1632478019
3476.41807480398,8.28169113930225,0.399363312381647,0.520903550803686,-5.81368595731738,1443.13122103411,1087.90424355661,1472.35831611801,1496.97380319473,2483.94041512071
3477.58465805055,8.31813293778037,0.41730381925051,0.532884279275137,-5.82363486727824,1439.59412163358,1114.58193719543,1510.6043980928,1500.35792283765,2485.69796248948
3478.75124129713,8.35453191549364,0.434875194276911,0.544779206765417,-5.83246420855986,1436.13846032733,1140.33171042404,1547.67440425925,1503.6827496717,2487.43226911662
3479.91782454371,8.39088131269708,0.45206738243266,0.55657521291091,-5.84033376964802,1432.76205465954,1165.17660600767,1583.58942057982,1506.9491530564,2489.14342082623
3481.08440779029,8.42710959682131,0.468693431536762,0.568145672823404,-5.84757627879657,1429.47024287498,1188.93417929853,1618.11740514355,1510.15124026741,2490.82778986006
3482.25099103687,8.463211931988,0.484756387377887,0.579480933866326,-5.85426343440348,1426.26038015972,1211.64686902498,1651.30101827034,1513.29037895176,2492.4857128107
3483.41757428345,8.49911900258282,0.500059284461517,0.590443280730032,-5.86059259353072,1423.13687480667,1233.12368060984,1682.88834230685,1516.36132281747,2494.11389089669
3484.58415753003,8.53482941186923,0.51462744430221,0.601032768916263,-5.86659585910245,1420.09656223122,1253.43315933568,1712.95246636098,1519.36598941632,2495.7129550541
3485.7507407766,8.57028514181197,0.528265196644937,0.611108230345943,-5.87243480118996,1417.14228012014,1272.38883389012,1741.24000585064,1522.30059843958,2497.28038858931
3486.91732402318,8.60549012756088,0.541028386079872,0.62068587226478,-5.87808131911031,1414.27036743708,1290.09001115178,1767.86135299828,1525.16759426379,2498.81712356542
3488.08390726976,8.6404202563951,0.552732660231688,0.629628209772702,-5.88364864319964,1411.48152821763,1306.36545411833,1792.57651695628,1527.96526764577,2500.32177394748
3489.25049051634,8.67506584793826,0.56346975890504,0.637973021796564,-5.88887811959784,1408.77157611524,1321.34651651007,1815.53683799532,1530.69653172508,2501.795560474
3490.41707376292,8.709375462051,0.573074400634374,0.645593159063286,-5.89296862011087,1406.13693808214,1334.88644196661,1836.5308100075,1533.36316402162,2503.23902282739
3491.5836570095,8.74333088422322,0.581671039861907,0.652547774078792,-5.89612910681913,1403.57514323091,1347.13924500626,1855.73930315297,1535.96685606392,2504.65276774491
3492.75024025607,8.77682246330525,0.589092127991863,0.658706559827219,-5.89759936352995,1401.08459034869,1357.95443464934,1872.94072501982,1538.50794721263,2506.03660812729
3493.91682350265,8.80984989888172,0.595507238848484,0.664159845186452,-5.89849361230154,1398.6638718007,1367.51979016089,1888.36172022506,1540.98740264524,2507.39078163209
3495.08340674923,8.84231991882867,0.600747628802617,0.66877437825022,-5.89916227219196,1396.31629881361,1375.68325255996,1901.77064527466,1543.40186118125,2508.71310874465
3496.24998999581,8.87424079981147,0.605038924126063,0.672683050446518,-5.89974209471399,1394.03892125214,1382.6768136776,1913.46082961765,1545.75354666332,2510.00452829325
3497.41657324239,8.90554257685423,0.608227714366889,0.675762624314683,-5.90074226380388,1391.83335870835,1388.36833771532,1923.22932063431,1548.04050943148,2511.26364908945
3498.58315648897,8.93624349950333,0.610579776218714,0.678185284528015,-5.90231279086926,1389.69644922299,1393.02137967384,1931.42276883083,1550.26531535971,2512.49162425423
3499.74973973555,8.96630550996435,0.611782878095785,0.679853693380703,-5.90478689073823,1387.62855274092,1396.51342422955,1937.85613898634,1552.42742604041,2513.68786509409
3500.91632298212,8.99575822894225,0.612466276071576,0.680936244762535,-5.90865989143852,1385.62629357601,1399.12596856704,1942.91848971081,1554.52974196964,2514.85374272321
3502.0829062287,9.02460615201189,0.612238564518571,0.680985842907347,-5.91409969988663,1383.68870933207,1400.63414866907,1946.4560782064,1556.57337161085,2515.98961328747
3503.24948947528,9.0528911871459,0.61137504248242,0.68096453727244,-5.92184567580696,1381.81212355906,1401.53222089435,1948.83264062864,1558.56161512361,2517.09710914265
3504.41607272186,9.0806728639746,0.610014934001743,0.680512716375933,-5.93199235325486,1379.9937799852,1401.39151600438,1949.35642141705,1560.49775295787,2518.1778355947
3505.58265596844,9.10800599059053,0.607858693328726,0.679211627380973,-5.94542503649874,1378.22960737545,1400.76547033667,1949.56778289514,1562.38557098136,2519.23374212567
3506.74923921502,9.13499910087581,0.605287305230607,0.677657281444791,-5.96214054051745,1376.51426171227,1399.56691635939,1948.85915534329,1564.23130693304,2520.26813660722
3507.9158224616,9.16176139286418,0.602117056859216,0.675613484012338,-5.98311160499341,1374.84324129675,1397.44493983151,1946.68770490001,1566.03932464465,2521.283346809
3509.08240570817,9.1885400155537,0.598510186427615,0.673251602732841,-6.00869718741903,1373.20950611632,1394.85679928176,1943.94414843128,1567.81845878496,2522.28419555218
3510.24898895475,9.21555948398477,0.594348289269799,0.670469478396745,-6.03908100382134,1371.60440840743,1391.53818388048,1940.15206928686,1569.57651304343,2523.27501556734
3511.41557220133,9.24365397291874,0.589687068194404,0.667337469300197,-6.07434585458665,1370.01203907127,1387.6299203071,1935.63105874516,1571.33078229371,2524.26547298936
3512.58215544791,9.27271929388444,0.584360082884551,0.663745680867565,-6.10916709434308,1368.41403556778,1382.89015553961,1930.0620242114,1573.09664644567,2525.26430295043
3513.74873869449,9.30289496289551,0.578131573030942,0.659592753211417,-6.13062300032008,1366.74664923083,1377.11182593659,1923.35440346624,1574.9292280463,2526.30275834952
3514.91532194107,9.33414854382162,0.570856947635979,0.654776787712601,-6.1441709158221,1365.01978602477,1370.05588520463,1915.20835537035,1576.82189148564,2527.37729144357
3516.08190518765,9.3663931925706,0.562418932432947,0.649217186552749,-6.14666630262237,1363.22669865733,1361.59384819001,1905.47470106131,1578.78535680711,2528.49418018079
3517.24848843422,9.39959875881102,0.552616815195218,0.642774698464561,-6.14763368435888,1361.3696867377,1351.40624047913,1893.77053055841,1580.81818508348,2529.65283782592
3518.4150716808,9.43358168756401,0.54137555731092,0.635360718236823,-6.14496486357191,1359.45567452129,1339.37432703704,1879.88507057695,1582.91761467914,2530.85191181431
3519.58165492738,9.46829399445791,0.52847500527319,0.62680965704782,-6.13792268549698,1357.48568791245,1325.12279531377,1863.34355930166,1585.08293524941,2532.09122102572
3520.74823817396,9.50349745327347,0.513882676077617,0.617038152150632,-6.13072595144907,1355.46957672836,1308.53967539393,1843.90232130153,1587.30642860148,2533.36656199256
3521.91482142054,9.53913141093429,0.497398317793699,0.605876321062796,-6.12266666827792,1353.4091207226,1289.22365123585,1821.01771812069,1589.58655415658,2534.67724956446
3523.08140466712,9.57493713077981,0.479075175373139,0.593292767419155,-6.11493527291356,1351.3153518123,1267.11162050236,1794.49712675593,1591.91287619983,2536.01746793764
3524.24798791369,9.61084955572362,0.458777488324595,0.579148113284539,-6.10757494090095,1349.19097513617,1241.81954666859,1763.7853356057,1594.28282369721,2537.38589050686
3525.41457116027,9.64661124595679,0.436694298844345,0.56351738739685,-6.10093538095943,1347.04762948979,1213.39106950375,1728.84582309511,1596.68438879482,2538.77571799813
3526.58115440685,9.68216763348455,0.412797583139298,0.546332615172339,-6.09561072256604,1344.88911503207,1181.51819836523,1689.19919002914,1599.11388456094,2540.18491266768
3527.74773765343,9.71725383439825,0.387451674806947,0.527816636295936,-6.09277706596874,1342.72812508282,1146.4177855543,1645.06495654398,1601.55785214826,2541.60573893659
3528.91432090001,9.75191871458896,0.360749187061018,0.507996419506366,-6.09122479517228,1340.56920474374,1107.90746755121,1596.12125855327,1604.01208461956,2543.03577736624
3530.08090414659,9.78609518960771,0.333254910095091,0.487266045958123,-6.09415436649241,1338.42919450999,1066.47044436259,1542.95485034062,1606.45995495402,2544.465330361
3531.24748739317,9.81984992715346,0.30505982132129,0.465676044470723,-6.10203859859706,1336.30532373997,1021.92040153681,1485.27638101613,1608.90352084357,2545.89556763291
3532.41407063974,9.85325847035094,0.276653133983518,0.443605690055137,-6.11268319601755,1334.20204426744,974.639741665158,1423.62764312657,1611.3373613189,2547.32325915971
3533.58065388632,9.88634661838627,0.24815055245768,0.421132073711616,-6.12695071299843,1332.11559733426,924.474655823094,1357.76336720471,1613.7646560395,2548.75023806946
3534.7472371329,9.91918330200762,0.219944032149419,0.398570596166484,-6.14201065357367,1330.04138126384,871.636888145851,1288.02271910961,1616.18869170626,2550.178382927
3535.91382037948,9.95179143107097,0.192216146254698,0.376052242823627,-6.15840724292216,1327.97919337324,816.092680323665,1214.29548519851,1618.60970538906,2551.60782081268
3537.08040362606,9.98423435733644,0.165393142996657,0.353907184751958,-6.17540880479446,1325.92665513892,758.112177404055,1136.93752107528,1621.02970637225,2553.03969863196
3538.24698687264,10.016533023984,0.139662987526244,0.332286639912603,-6.19302789389585,1323.88374342363,697.738767865855,1055.93596412567,1623.4485814586,2554.47394255923
3539.41357011922,10.0487455997643,0.115465282666605,0.311532385118371,-6.2109279205137,1321.84931891124,635.31458814761,971.697028201796,1625.86725499528,2555.91106904705
3540.58015336579,10.0808915986201,0.0929588502692456,0.291796042519367,-6.22891021000634,1319.82349269725,570.973307449103,884.325164036287,1628.28528554647,2557.35080934067
3541.74673661237,10.1130369841165,0.072567832668819,0.273421423697444,-6.24669859308629,1317.80596218761,505.147518404719,794.321219675205,1630.70262041292,2558.79310280308
3542.91331985895,10.145168446079,0.0543787918421801,0.256531271448869,-6.26369886287959,1315.79676054623,438.07020673188,701.927424713335,1633.11852985869,2560.23750343722
3544.07990310553,10.1773300451683,0.038753453233914,0.241444213949538,-6.27909574921232,1313.79487530863,370.24646122302,607.739803104732,1635.53305565855,2561.6840076592
3545.24648635211,10.2094280077878,0.0256773337328763,0.228229281089245,-6.29252223847703,1311.80278522434,302.090507366734,512.25469253812,1637.94286475492,2563.13059571655
3546.41306959869,10.2413280107171,0.0154035731622,0.217158950265457,-6.30250968571757,1309.82060285369,234.265965221363,416.288539966401,1640.34607258261,2564.57610111114
3547.57965284527,10.2730321813135,0.00778625713563086,0.208196583065142,-6.31116141240922,1307.85739015592,167.447329100898,320.73267508374,1642.7334762068,2566.01492441992
3548.74623609184,10.3044892411315,0.00296957799649679,0.20150660636054,-6.32021198709771,1305.92731825441,102.793038751622,227.104713710231,1645.09030251327,2567.43807398345
3549.91281933842,10.3356891336672,0.000377435998098328,0.196898035601883,-6.32909304172989,1304.03019731953,40.6592407801786,135.993514121146,1647.41549546532,2568.84478545117
3551.079402585,10.3665952621648,0.000679336752897267,0.194609693815713,-6.33765653018212,1302.17177096807,-18.0761899804598,48.6720807909951,1649.70146174463,2570.23033229403
3552.24598583158,10.3972024237673,0.00158828220235129,0.19347950804689,-6.34594775628259,1300.35239852731,-73.1899285001945,-34.391962707828,1651.94731441485,2571.59403160145
3553.41256907816,10.4274843362404,0.00402689312473342,0.194163627196692,-6.35388235476239,1298.57564004207,-124.013537673033,-112.138124192519,1654.14809948136,2572.9327229783
3554.57915232474,10.4574450664546,0.00804419329654164,0.195815339925381,-6.36169201876606,1296.84094186464,-170.543976187553,-184.358580534778,1656.30427169589,2574.24653178086
3555.74573557131,10.4870685488049,0.0123621419165515,0.198254212793589,-6.36953910093847,1295.15010210285,-212.35944323089,-250.293673376534,1658.41327206221,2575.53374212646
3556.91231881789,10.5163785836363,0.0171119867610678,0.201490083023513,-6.37775376726659,1293.50168769876,-249.672763712991,-310.026650936494,1660.47688298402,2576.79529736468
3558.07890206447,10.545348910459,0.0217996360632109,0.204860796124734,-6.38686605327986,1291.89612252036,-282.302465278346,-363.123380245768,1662.49462541891,2578.03075532245
3559.24548531105,10.574116235559,0.0263465694555041,0.208346393146883,-6.39716213831926,1290.33076042688,-310.620065363468,-409.926261591908,1664.46988933412,2579.24206415888
3560.41206855763,10.6028450635577,0.0304992153679919,0.211642960607652,-6.41008428115828,1288.8069444044,-334.634990249919,-450.278517730503,1666.40236903578,2580.42889898413
3561.57865180421,10.6315510244515,0.0342113427063519,0.214677842444853,-6.42387401101476,1287.31377855824,-354.799219529662,-484.750198279584,1668.3028669694,2581.59780126747
3562.74523505079,10.6603177102038,0.0373825006482676,0.217318311562058,-6.43607467381283,1285.83916982596,-371.304370979463,-513.558285154124,1670.18361310316,2582.7562019201
3563.91181829736,10.6891493573305,0.0399876363511163,0.219491490835104,-6.447424198118,1284.38197193927,-384.455139718053,-537.033495425035,1672.0467206047,2583.90535770066
3565.07840154394,10.7180773378902,0.042005946542964,0.221174315471663,-6.45765126964199,1282.93649228963,-394.463745677516,-555.423346325349,1673.89890757811,2585.049358348
3566.24498479052,10.747120722109,0.0434339708759188,0.222267666533984,-6.46747771087887,1281.50252975222,-401.567920990894,-568.981898650636,1675.74119516937,2586.18880779026
3567.4115680371,10.7763085921492,0.0442850767354729,0.222696312187727,-6.47742362727815,1280.07806707596,-406.062490950922,-578.408497874028,1677.5767204862,2587.32561193467
3568.57815128368,10.8056604419027,0.0447010568005389,0.222884500910351,-6.48793010277079,1278.66228894337,-408.295192396649,-583.240563408283,1679.40713409173,2588.46077578952
3569.74473453026,10.8352037943259,0.0445534081090399,0.222493627634938,-6.49957958996027,1277.2534170336,-407.895133552405,-583.142409923898,1681.23507601162,2589.595915221
3570.91131777684,10.8649590786227,0.0442012153566426,0.221657288216227,-6.51327155244344,1275.85176398173,-406.868846127259,-582.826817929522,1683.06188938119,2590.73185459668
3572.07790102341,10.8949519175137,0.0435066112511269,0.220519586981185,-6.53039567021448,1274.45600135389,-404.135190418856,-579.067018719491,1684.88970410378,2591.86990710179
3573.24448426999,10.9252073978572,0.0424974789706886,0.219053788128612,-6.55302612294077,1273.06921505199,-399.819234041697,-571.961356890185,1686.71963349591,2593.01075762593
3574.41106751657,10.9557561265076,0.0413723629001042,0.217424223826891,-6.58542912665307,1271.69072381723,-394.919782438358,-563.82586321637,1688.55328993283,2594.1554108385
3575.57765076315,10.9866200388128,0.0401226740151767,0.215647865822353,-6.63276035120298,1270.33113893934,-389.329349654993,-554.269777299883,1690.39186396079,2595.30458017705
3576.74423400973,11.0256571450485,0.0388380018762841,0.213821799814401,-6.70763085535055,1268.98947438415,-383.459956737648,-544.10537781841,1692.23688160218,2596.45930648837
3577.91081725631,11.0496246098423,0.0375373258329714,0.21198718489958,-6.82414844372354,1267.70047507534,-377.393882433876,-533.529661298275,1694.08937335315,2597.61988425213
3579.07740050289,11.0496262231979,0.0362801368952713,0.210231459046,-7.03032368556697,1266.49989607952,-371.421641799204,-523.178901412245,1695.95115363792,2598.78706158254
3580.24398374946,11.0496262231979,0.0350466704002272,0.208525074708957,-7.33502151185,1265.37291171655,-365.448202120116,-512.844946428449,1697.82165642781,2599.96061716239


==> post_proc/sector_time_box_stats.csv <==
reference,p10,p25,p50,p75,p90,dens_p25,dens_p50,dens_p75,MPC_undist_ms,MLTP_ms
nominal_1_short,10450.000000000002,10470.0,10500.0,10530.0,10570.0,0.00786998748065601,0.008662865827881205,0.004908901758046368,10450.000000000002,10417.559894781096
robust_s_4_short,10590.0,10600.0,10620.000000000002,10650.0,10690.0,0.010898993418906266,0.010923472587573438,0.006855855070424513,10600.0,10587.12149383408
lazy_s_4_short,10590.0,10600.0,10620.000000000002,10650.0,10690.0,0.010898993418906266,0.010923472587573438,0.006855855070424513,10600.0,10587.06290789853
lazy_s_p_4_short,10630.0,10650.0,10670.0,10690.0,10720.0,0.012484407900809055,0.01200707437578234,0.008235886517798267,10650.0,10639.240468292994


==> post_proc/steer_energy_box_stats.csv <==
reference,p10,p25,p50,p75,p90,dens_p25,dens_p50,dens_p75,MPC_undist,MLTP
nominal_1_short,1.3383603609166338e-05,1.4530039352203311e-05,1.6747101687751275e-05,2.30325658588018e-05,6.59140852745596e-05,29654.482736805152,30119.418206441827,25124.04145945507,1.3534423990660194e-05,1.2296336457471373e-05
robust_s_4_short,1.3297416778335381e-05,1.4185021778626256e-05,1.547458934346259e-05,1.7098647149518125e-05,1.9243550911419957e-05,173572.31482768603,185526.59077359585,110736.47180778573,1.3572698693648127e-05,1.1228421993278764e-05
lazy_s_4_short,1.3297416778335381e-05,1.4185021778626256e-05,1.547458934346259e-05,1.7098647149518125e-05,1.9243550911419957e-05,173572.31482768603,185526.59077359585,110736.47180778573,1.3571835074570092e-05,1.1228685034073295e-05
lazy_s_p_4_short,1.3283041675075823e-05,1.4090455033953961e-05,1.529962098193762e-05,1.682968149140052e-05,1.945073252216303e-05,192074.94682729445,190140.8855597326,110356.6147222427,1.4369668698406444e-05,1.102031951751038e-05


==> post_proc/survival_count_vs_s_window_05cent.csv <==
s_m,alpha,nominal_1_short,robust_s_4_short,lazy_s_4_short,lazy_s_p_4_short
3255.0,0.7000724808847073,1000,1000,1000,1000
3256.0200668896323,0.7002918728226776,1000,1000,1000,1000
3257.040133779264,0.7005112647606477,1000,1000,1000,1000
3258.0602006688964,0.700730656698618,1000,1000,1000,1000
3259.0802675585282,0.7009500486365882,1000,1000,1000,1000
3260.1003344481605,0.7011694405745584,1000,1000,1000,1000
3261.120401337793,0.7013888325125287,1000,1000,1000,1000
3262.1404682274247,0.7016082244504989,1000,1000,1000,1000
3263.160535117057,0.7018276163884691,1000,1000,1000,1000
3264.180602006689,0.7020470083264393,1000,1000,1000,1000
3265.200668896321,0.7022664002644096,1000,1000,1000,1000
3266.2207357859534,0.7024857922023798,1000,1000,1000,1000
3267.240802675585,0.70270518414035,1000,1000,1000,1000
3268.2608695652175,0.7029245760783203,1000,1000,1000,1000
3269.2809364548493,0.7031439680162904,1000,1000,1000,1000
3270.3010033444816,0.7033633599542607,1000,1000,1000,1000
3271.321070234114,0.703582751892231,1000,1000,1000,1000
3272.3411371237457,0.7038021438302012,1000,1000,1000,1000
3273.361204013378,0.7040215357681715,1000,1000,1000,1000
3274.38127090301,0.7042409277061417,1000,1000,1000,1000
3275.401337792642,0.7044603196441119,1000,1000,1000,1000
3276.4214046822744,0.7046797115820822,1000,1000,1000,1000
3277.4414715719063,0.7048991035200524,1000,1000,1000,1000
3278.4615384615386,0.7051184954580226,1000,1000,1000,1000
3279.4816053511704,0.7053378873959928,1000,1000,1000,1000
3280.5016722408027,0.7055572793339631,1000,1000,1000,1000
3281.521739130435,0.7057766712719333,1000,1000,1000,1000
3282.541806020067,0.7059960632099035,1000,1000,1000,1000
3283.561872909699,0.7062154551478738,1000,1000,1000,1000
3284.581939799331,0.7064348470858439,1000,1000,1000,1000
3285.6020066889632,0.7066542390238142,1000,1000,1000,1000
3286.6220735785955,0.7068736309617845,1000,1000,1000,1000
3287.6421404682274,0.7070930228997546,1000,1000,1000,1000
3288.6622073578596,0.7073124148377249,1000,995,995,982
3289.6822742474915,0.707531806775695,999,649,649,872
3290.7023411371238,0.7077511987136653,999,648,648,871
3291.722408026756,0.7079705906516356,999,648,648,871
3292.742474916388,0.7081899825896057,999,648,648,871
3293.76254180602,0.708409374527576,966,648,648,871
3294.782608695652,0.7086287664655462,613,648,648,871
3295.8026755852843,0.7088481584035164,522,648,648,871
3296.8227424749166,0.7090675503414867,448,648,648,871
3297.8428093645484,0.7092869422794569,448,648,648,871
3298.8628762541807,0.7095063342174271,448,648,648,871
3299.8829431438126,0.7097257261553973,448,648,648,871
3300.903010033445,0.7099451180933676,448,648,648,871
3301.923076923077,0.7101645100313378,448,648,648,871
3302.943143812709,0.710383901969308,448,648,648,871
3303.9632107023413,0.7106032939072783,447,648,648,871
3304.983277591973,0.7108226858452485,447,648,648,871
3306.0033444816054,0.7110420777832188,447,648,648,871
3307.0234113712377,0.7112614697211891,446,648,648,871
3308.0434782608695,0.7114808616591592,445,648,648,871
3309.063545150502,0.7117002535971295,445,648,648,871
3310.0836120401336,0.7119196455350997,444,648,648,871
3311.103678929766,0.71213903747307,444,648,648,871
3312.123745819398,0.7123584294110402,444,648,648,871
3313.14381270903,0.7125778213490104,443,648,648,871
3314.1638795986623,0.7127972132869806,441,648,648,871
3315.183946488294,0.7130166052249508,441,648,648,871
3316.2040133779265,0.7132359971629211,441,648,648,871
3317.2240802675587,0.7134553891008913,441,648,648,871
3318.2441471571906,0.7136747810388615,441,648,648,871
3319.264214046823,0.7138941729768318,441,648,648,871
3320.2842809364547,0.7141135649148019,441,648,648,871
3321.304347826087,0.7143329568527722,441,648,648,871
3322.3244147157193,0.7145523487907425,441,648,648,871
3323.344481605351,0.7147717407287126,441,648,648,871
3324.3645484949834,0.7149911326666829,441,648,648,871
3325.3846153846152,0.7152105246046531,441,648,648,871
3326.4046822742475,0.7154299165426233,441,648,648,871
3327.42474916388,0.7156493084805936,441,648,648,871
3328.4448160535117,0.7158687004185638,441,648,648,871
3329.464882943144,0.716088092356534,441,648,648,871
3330.484949832776,0.7163074842945042,441,648,648,871
3331.505016722408,0.7165268762324745,441,648,648,871
3332.5250836120404,0.7167462681704447,441,648,648,871
3333.545150501672,0.7169656601084149,441,648,648,871
3334.5652173913045,0.7171850520463852,441,648,648,871
3335.5852842809363,0.7174044439843554,441,648,648,871
3336.6053511705686,0.7176238359223257,441,648,648,871
3337.625418060201,0.7178432278602959,441,648,648,871
3338.6454849498327,0.7180626197982661,441,648,648,871
3339.665551839465,0.7182820117362364,441,648,648,871
3340.685618729097,0.7185014036742066,441,648,648,871
3341.705685618729,0.7187207956121768,441,648,648,871
3342.725752508361,0.718940187550147,441,648,648,871
3343.7458193979933,0.7191595794881173,441,648,648,871
3344.7658862876256,0.7193789714260875,441,648,648,871
3345.7859531772574,0.7195983633640577,441,648,648,871
3346.8060200668897,0.719817755302028,441,648,648,871
3347.8260869565215,0.7200371472399981,439,648,648,871
3348.846153846154,0.7202565391779684,437,648,648,871
3349.866220735786,0.7204759311159387,434,648,648,871
3350.886287625418,0.7206953230539088,430,647,647,871
3351.90635451505,0.7209147149918791,427,647,647,871
3352.926421404682,0.7211341069298493,351,647,647,871
3353.9464882943143,0.7213534988678195,264,647,647,871
3354.9665551839466,0.7215728908057898,247,647,647,871
3355.9866220735785,0.72179228274376,207,647,647,871
3357.0066889632108,0.7220116746817302,193,647,647,871
3358.0267558528426,0.7222310666197004,191,647,647,871
3359.046822742475,0.7224504585576706,184,647,647,871
3360.066889632107,0.7226698504956409,178,647,647,871
3361.086956521739,0.7228892424336111,168,647,647,871
3362.1070234113713,0.7231086343715813,146,647,647,871
3363.127090301003,0.7233280263095515,140,647,647,871
3364.1471571906354,0.7235474182475218,135,643,643,870
3365.1672240802677,0.723766810185492,131,635,635,867
3366.1872909698995,0.7239862021234622,126,612,612,854
3367.207357859532,0.7242055940614325,122,585,585,836
3368.2274247491637,0.7244249859994027,121,575,575,828
3369.247491638796,0.724644377937373,121,573,573,823
3370.2675585284283,0.7248637698753433,121,573,573,823
3371.28762541806,0.7250831618133134,107,534,534,792
3372.3076923076924,0.7253025537512837,107,531,531,789
3373.327759197324,0.7255219456892539,107,528,528,788
3374.3478260869565,0.7257413376272241,107,528,528,788
3375.367892976589,0.7259607295651944,107,528,528,788
3376.3879598662206,0.7261801215031646,107,528,528,788
3377.408026755853,0.7263995134411348,107,528,528,786
3378.4280936454848,0.726618905379105,106,527,527,781
3379.448160535117,0.7268382973170753,106,523,523,767
3380.4682274247493,0.7270576892550455,104,508,508,742
3381.488294314381,0.7272770811930157,104,370,370,610
3382.5083612040135,0.727496473130986,101,341,341,579
3383.5284280936453,0.7277158650689561,95,326,326,570
3384.5484949832776,0.7279352570069264,87,310,310,551
3385.56856187291,0.7281546489448967,83,290,290,534
3386.5886287625417,0.7283740408828668,83,276,276,527
3387.608695652174,0.7285934328208371,82,268,268,524
3388.628762541806,0.7288128247588073,82,266,266,524
3389.648829431438,0.7290322166967775,82,266,266,524
3390.6688963210704,0.7292516086347478,82,265,265,524
3391.6889632107022,0.729471000572718,82,265,265,524
3392.7090301003345,0.7296903925106882,82,264,264,524
3393.7290969899664,0.7299097844486584,82,264,264,524
3394.7491638795987,0.7301291763866287,82,264,264,524
3395.769230769231,0.7303485683245989,79,263,263,524
3396.789297658863,0.7305679602625691,79,262,262,524
3397.809364548495,0.7307873522005394,79,260,260,524
3398.829431438127,0.7310067441385096,79,258,258,523
3399.849498327759,0.7312261360764799,79,257,257,523
3400.8695652173915,0.7314455280144501,79,257,257,523
3401.8896321070233,0.7316649199524203,79,256,256,523
3402.9096989966556,0.7318843118903906,79,256,256,523
3403.9297658862874,0.7321037038283608,79,256,256,523
3404.9498327759197,0.732323095766331,79,256,256,523
3405.969899665552,0.7325424877043013,79,256,256,523
3406.989966555184,0.7327618796422715,79,256,256,523
3408.010033444816,0.7329812715802417,79,256,256,523
3409.030100334448,0.7332006635182119,79,256,256,523
3410.0501672240803,0.7334200554561822,79,256,256,523
3411.0702341137126,0.7336394473941524,79,256,256,523
3412.0903010033444,0.7338588393321226,79,256,256,523
3413.1103678929767,0.7340782312700929,79,256,256,523
3414.1304347826085,0.734297623208063,79,256,256,523
3415.150501672241,0.7345170151460333,79,256,256,523
3416.170568561873,0.7347364070840036,79,256,256,523
3417.190635451505,0.7349557990219737,79,256,256,523
3418.210702341137,0.735175190959944,79,256,256,523
3419.230769230769,0.7353945828979142,79,256,256,523
3420.2508361204013,0.7356139748358844,79,256,256,523
3421.2709030100336,0.7358333667738547,79,256,256,523
3422.2909698996655,0.7360527587118249,79,256,256,523
3423.3110367892978,0.7362721506497951,79,256,256,523
3424.3311036789296,0.7364915425877653,79,256,256,523
3425.351170568562,0.7367109345257356,79,256,256,523
3426.371237458194,0.7369303264637058,79,256,256,523
3427.391304347826,0.737149718401676,79,256,256,523
3428.4113712374583,0.7373691103396462,79,256,256,523
3429.43143812709,0.7375885022776164,79,256,256,523
3430.4515050167224,0.7378078942155867,79,256,256,523
3431.4715719063547,0.738027286153557,79,256,256,523
3432.4916387959865,0.7382466780915272,79,256,256,523
3433.511705685619,0.7384660700294975,79,256,256,523
3434.5317725752507,0.7386854619674676,79,256,256,523
3435.551839464883,0.7389048539054379,79,256,256,523
3436.5719063545152,0.7391242458434082,79,256,256,523
3437.591973244147,0.7393436377813783,79,256,256,523
3438.6120401337794,0.7395630297193486,79,256,256,523
3439.632107023411,0.7397824216573188,79,256,256,523
3440.6521739130435,0.740001813595289,79,256,256,523
3441.672240802676,0.7402212055332593,79,256,256,523
3442.6923076923076,0.7404405974712295,79,256,256,523
3443.71237458194,0.7406599894091997,79,256,256,523
3444.7324414715717,0.7408793813471699,79,256,256,523
3445.752508361204,0.7410987732851402,79,256,256,523
3446.7725752508363,0.7413181652231104,79,256,256,523
3447.792642140468,0.7415375571610806,79,256,256,523
3448.8127090301005,0.7417569490990509,79,256,256,523
3449.8327759197323,0.741976341037021,79,256,256,523
3450.8528428093646,0.7421957329749913,79,256,256,523
3451.872909698997,0.7424151249129616,79,256,256,523
3452.8929765886287,0.7426345168509317,79,256,256,523
3453.913043478261,0.742853908788902,79,256,256,523
3454.933110367893,0.7430733007268722,79,256,256,523
3455.953177257525,0.7432926926648424,79,256,256,523
3456.973244147157,0.7435120846028126,79,256,256,523
3457.9933110367892,0.7437314765407829,79,256,256,523
3459.0133779264215,0.7439508684787531,79,256,256,523
3460.0334448160534,0.7441702604167233,79,256,256,523
3461.0535117056857,0.7443896523546936,79,256,256,523
3462.0735785953175,0.7446090442926638,79,256,256,523
3463.09364548495,0.744828436230634,79,256,256,523
3464.113712374582,0.7450478281686043,79,256,256,523
3465.133779264214,0.7452672201065745,79,256,256,523
3466.153846153846,0.7454866120445448,79,256,256,523
3467.173913043478,0.745706003982515,79,256,256,523
3468.1939799331103,0.7459253959204852,79,256,256,523
3469.2140468227426,0.7461447878584555,79,256,256,523
3470.2341137123744,0.7463641797964257,79,256,256,523
3471.2541806020067,0.7465835717343959,79,256,256,523
3472.2742474916386,0.7468029636723661,79,256,256,523
3473.294314381271,0.7470223556103364,79,256,256,523
3474.314381270903,0.7472417475483066,79,256,256,523
3475.334448160535,0.7474611394862768,79,256,256,523
3476.3545150501673,0.7476805314242471,79,256,256,523
3477.374581939799,0.7478999233622172,79,256,256,523
3478.3946488294314,0.7481193153001875,79,256,256,523
3479.4147157190637,0.7483387072381578,79,256,256,523
3480.4347826086955,0.7485580991761279,79,256,256,523
3481.454849498328,0.7487774911140982,79,256,256,523
3482.4749163879596,0.7489968830520684,79,256,256,523
3483.494983277592,0.7492162749900386,79,256,256,523
3484.515050167224,0.7494356669280089,79,256,256,523
3485.535117056856,0.749655058865979,79,256,256,523
3486.5551839464883,0.7498744508039493,79,256,256,523
3487.57525083612,0.7500938427419195,79,256,256,523
3488.5953177257525,0.7503132346798898,79,256,256,523
3489.6153846153848,0.75053262661786,79,256,256,523
3490.6354515050166,0.7507520185558302,79,256,256,523
3491.655518394649,0.7509714104938005,79,256,256,523
3492.6755852842807,0.7511908024317706,79,256,256,523
3493.695652173913,0.7514101943697409,79,256,256,523
3494.7157190635453,0.7516295863077112,79,256,256,523
3495.735785953177,0.7518489782456814,79,256,256,523
3496.7558528428094,0.7520683701836517,79,256,256,523
3497.7759197324413,0.7522877621216219,79,256,256,523
3498.7959866220735,0.7525071540595921,79,256,256,523
3499.816053511706,0.7527265459975624,79,256,256,523
3500.8361204013377,0.7529459379355325,79,256,256,523
3501.85618729097,0.7531653298735028,79,256,256,523
3502.876254180602,0.753384721811473,79,256,256,523
3503.896321070234,0.7536041137494432,79,256,256,523
3504.9163879598664,0.7538235056874135,79,256,256,523
3505.936454849498,0.7540428976253837,79,256,256,523
3506.9565217391305,0.754262289563354,79,256,256,523
3507.9765886287623,0.7544816815013241,79,256,256,523
3508.9966555183946,0.7547010734392944,79,256,256,523
3510.016722408027,0.7549204653772646,79,256,256,523
3511.0367892976587,0.7551398573152348,79,256,256,523
3512.056856187291,0.7553592492532051,79,256,256,523
3513.076923076923,0.7555786411911752,79,256,256,523
3514.096989966555,0.7557980331291455,79,256,256,523
3515.1170568561874,0.7560174250671158,79,256,256,523
3516.1371237458193,0.7562368170050859,79,256,256,523
3517.1571906354516,0.7564562089430562,79,256,256,523
3518.1772575250834,0.7566756008810264,79,256,256,523
3519.1973244147157,0.7568949928189966,79,256,256,523
3520.217391304348,0.7571143847569669,79,256,256,523
3521.23745819398,0.7573337766949371,79,256,256,523
3522.257525083612,0.7575531686329073,79,256,256,523
3523.277591973244,0.7577725605708775,79,256,256,523
3524.2976588628762,0.7579919525088478,79,256,256,523
3525.3177257525085,0.758211344446818,79,256,256,523
3526.3377926421404,0.7584307363847882,79,256,256,523
3527.3578595317726,0.7586501283227585,79,256,256,523
3528.3779264214045,0.7588695202607287,79,256,256,523
3529.3979933110368,0.759088912198699,79,256,256,523
3530.418060200669,0.7593083041366693,79,256,256,523
3531.438127090301,0.7595276960746394,79,256,256,523
3532.458193979933,0.7597470880126097,79,256,256,523
3533.478260869565,0.7599664799505799,79,256,256,523
3534.4983277591973,0.7601858718885501,79,256,256,523
3535.5183946488296,0.7604052638265204,79,256,256,523
3536.5384615384614,0.7606246557644906,79,256,256,523
3537.5585284280937,0.7608440477024608,79,256,256,523
3538.5785953177256,0.761063439640431,79,256,256,523
3539.598662207358,0.7612828315784013,79,256,256,523
3540.61872909699,0.7615022235163715,79,256,256,523
3541.638795986622,0.7617216154543417,79,256,256,523
3542.6588628762543,0.761941007392312,79,256,256,523
3543.678929765886,0.7621603993302821,79,256,256,523
3544.6989966555184,0.7623797912682524,79,256,256,523
3545.7190635451507,0.7625991832062227,79,256,256,523
3546.7391304347825,0.7628185751441928,79,256,256,523
3547.759197324415,0.7630379670821631,79,256,256,523
3548.7792642140466,0.7632573590201333,79,256,256,523
3549.799331103679,0.7634767509581035,79,256,256,523
3550.819397993311,0.7636961428960738,79,256,256,523
3551.839464882943,0.763915534834044,79,256,256,523
3552.8595317725753,0.7641349267720142,79,256,256,523
3553.879598662207,0.7643543187099844,79,256,256,523
3554.8996655518395,0.7645737106479547,79,256,256,523
3555.9197324414718,0.7647931025859249,79,256,256,523
3556.9397993311036,0.7650124945238951,79,256,256,523
3557.959866220736,0.7652318864618654,79,256,256,523
3558.9799331103677,0.7654512783998356,79,256,256,523
3560.0,0.7656706703378058,79,256,256,523


==> post_proc/survival_count_vs_s_window_075cent.csv <==
s_m,alpha,nominal_1_short,robust_s_4_short,lazy_s_4_short,lazy_s_p_4_short
3255.0,0.7000724808847073,1000.0,1000.0,1000.0,1000.0
3256.0200668896323,0.7002918728226776,1000.0,1000.0,1000.0,1000.0
3257.040133779264,0.7005112647606477,1000.0,1000.0,1000.0,1000.0
3258.0602006688964,0.700730656698618,1000.0,1000.0,1000.0,1000.0
3259.0802675585282,0.7009500486365882,1000.0,1000.0,1000.0,1000.0
3260.1003344481605,0.7011694405745584,1000.0,1000.0,1000.0,1000.0
3261.120401337793,0.7013888325125287,1000.0,1000.0,1000.0,1000.0
3262.1404682274247,0.7016082244504989,1000.0,1000.0,1000.0,1000.0
3263.160535117057,0.7018276163884691,1000.0,1000.0,1000.0,1000.0
3264.180602006689,0.7020470083264393,1000.0,1000.0,1000.0,1000.0
3265.200668896321,0.7022664002644096,1000.0,1000.0,1000.0,1000.0
3266.2207357859534,0.7024857922023798,1000.0,1000.0,1000.0,1000.0
3267.240802675585,0.70270518414035,1000.0,1000.0,1000.0,1000.0
3268.2608695652175,0.7029245760783203,1000.0,1000.0,1000.0,1000.0
3269.2809364548493,0.7031439680162904,1000.0,1000.0,1000.0,1000.0
3270.3010033444816,0.7033633599542607,1000.0,1000.0,1000.0,1000.0
3271.321070234114,0.703582751892231,1000.0,1000.0,1000.0,1000.0
3272.3411371237457,0.7038021438302012,1000.0,1000.0,1000.0,1000.0
3273.361204013378,0.7040215357681715,1000.0,1000.0,1000.0,1000.0
3274.38127090301,0.7042409277061417,1000.0,1000.0,1000.0,1000.0
3275.401337792642,0.7044603196441119,1000.0,1000.0,1000.0,1000.0
3276.4214046822744,0.7046797115820822,1000.0,1000.0,1000.0,1000.0
3277.4414715719063,0.7048991035200524,1000.0,1000.0,1000.0,1000.0
3278.4615384615386,0.7051184954580226,1000.0,1000.0,1000.0,1000.0
3279.4816053511704,0.7053378873959928,1000.0,1000.0,1000.0,1000.0
3280.5016722408027,0.7055572793339631,1000.0,1000.0,1000.0,1000.0
3281.521739130435,0.7057766712719333,1000.0,1000.0,1000.0,1000.0
3282.541806020067,0.7059960632099035,1000.0,1000.0,1000.0,1000.0
3283.561872909699,0.7062154551478738,1000.0,1000.0,1000.0,1000.0
3284.581939799331,0.7064348470858439,1000.0,1000.0,1000.0,1000.0
3285.6020066889632,0.7066542390238142,1000.0,1000.0,1000.0,1000.0
3286.6220735785955,0.7068736309617845,1000.0,1000.0,1000.0,1000.0
3287.6421404682274,0.7070930228997546,1000.0,1000.0,1000.0,1000.0
3288.6622073578596,0.7073124148377249,1000.0,997.5,997.5,991.0
3289.6822742474915,0.707531806775695,999.0,824.5,824.5,936.0
3290.7023411371238,0.7077511987136653,999.0,821.0,821.0,926.0
3291.722408026756,0.7079705906516356,999.0,688.5,688.5,883.0
3292.742474916388,0.7081899825896057,999.0,688.5,688.5,883.0
3293.76254180602,0.708409374527576,982.5,688.5,688.5,883.0
3294.782608695652,0.7086287664655462,806.0,688.5,688.5,883.0
3295.8026755852843,0.7088481584035164,736.0,688.5,688.5,883.0
3296.8227424749166,0.7090675503414867,528.5,688.5,688.5,883.0
3297.8428093645484,0.7092869422794569,479.5,688.5,688.5,883.0
3298.8628762541807,0.7095063342174271,453.5,688.5,688.5,883.0
3299.8829431438126,0.7097257261553973,453.5,688.5,688.5,883.0
3300.903010033445,0.7099451180933676,453.5,688.5,688.5,883.0
3301.923076923077,0.7101645100313378,452.5,688.5,688.5,883.0
3302.943143812709,0.710383901969308,452.0,688.5,688.5,883.0
3303.9632107023413,0.7106032939072783,451.5,688.5,688.5,883.0
3304.983277591973,0.7108226858452485,450.5,688.5,688.5,883.0
3306.0033444816054,0.7110420777832188,450.0,688.5,688.5,883.0
3307.0234113712377,0.7112614697211891,448.5,688.5,688.5,883.0
3308.0434782608695,0.7114808616591592,447.5,688.5,688.5,883.0
3309.063545150502,0.7117002535971295,447.0,688.5,688.5,883.0
3310.0836120401336,0.7119196455350997,446.0,688.5,688.5,883.0
3311.103678929766,0.71213903747307,446.0,688.5,688.5,883.0
3312.123745819398,0.7123584294110402,445.5,688.5,688.5,883.0
3313.14381270903,0.7125778213490104,445.0,688.5,688.5,883.0
3314.1638795986623,0.7127972132869806,444.0,688.5,688.5,883.0
3315.183946488294,0.7130166052249508,443.5,688.5,688.5,883.0
3316.2040133779265,0.7132359971629211,443.0,688.5,688.5,883.0
3317.2240802675587,0.7134553891008913,443.0,688.5,688.5,883.0
3318.2441471571906,0.7136747810388615,443.0,688.5,688.5,883.0
3319.264214046823,0.7138941729768318,443.0,688.5,688.5,883.0
3320.2842809364547,0.7141135649148019,443.0,688.5,688.5,883.0
3321.304347826087,0.7143329568527722,443.0,688.5,688.5,883.0
3322.3244147157193,0.7145523487907425,443.0,688.5,688.5,883.0
3323.344481605351,0.7147717407287126,443.0,688.5,688.5,883.0
3324.3645484949834,0.7149911326666829,443.0,688.5,688.5,883.0
3325.3846153846152,0.7152105246046531,443.0,688.5,688.5,883.0
3326.4046822742475,0.7154299165426233,443.0,688.5,688.5,883.0
3327.42474916388,0.7156493084805936,443.0,688.5,688.5,883.0
3328.4448160535117,0.7158687004185638,443.0,688.5,688.5,883.0
3329.464882943144,0.716088092356534,443.0,688.5,688.5,883.0
3330.484949832776,0.7163074842945042,443.0,688.5,688.5,883.0
3331.505016722408,0.7165268762324745,443.0,688.5,688.5,883.0
3332.5250836120404,0.7167462681704447,443.0,688.5,688.5,883.0
3333.545150501672,0.7169656601084149,443.0,688.5,688.5,883.0
3334.5652173913045,0.7171850520463852,443.0,688.5,688.5,883.0
3335.5852842809363,0.7174044439843554,443.0,688.5,688.5,883.0
3336.6053511705686,0.7176238359223257,443.0,688.5,688.5,883.0
3337.625418060201,0.7178432278602959,443.0,688.5,688.5,883.0
3338.6454849498327,0.7180626197982661,443.0,688.5,688.5,883.0
3339.665551839465,0.7182820117362364,443.0,688.5,688.5,883.0
3340.685618729097,0.7185014036742066,443.0,688.5,688.5,883.0
3341.705685618729,0.7187207956121768,443.0,688.5,688.5,883.0
3342.725752508361,0.718940187550147,443.0,688.5,688.5,883.0
3343.7458193979933,0.7191595794881173,443.0,688.5,688.5,883.0
3344.7658862876256,0.7193789714260875,443.0,688.5,688.5,883.0
3345.7859531772574,0.7195983633640577,443.0,688.5,688.5,883.0
3346.8060200668897,0.719817755302028,443.0,688.5,688.5,883.0
3347.8260869565215,0.7200371472399981,442.0,688.5,688.5,883.0
3348.846153846154,0.7202565391779684,440.0,688.5,688.5,883.0
3349.866220735786,0.7204759311159387,437.0,688.5,688.5,883.0
3350.886287625418,0.7206953230539088,434.0,688.0,688.0,883.0
3351.90635451505,0.7209147149918791,432.0,687.5,687.5,883.0
3352.926421404682,0.7211341069298493,393.0,687.5,687.5,883.0
3353.9464882943143,0.7213534988678195,317.5,687.5,687.5,883.0
3354.9665551839466,0.7215728908057898,275.5,687.5,687.5,883.0
3355.9866220735785,0.72179228274376,238.0,687.5,687.5,883.0
3357.0066889632108,0.7220116746817302,214.5,687.5,687.5,883.0
3358.0267558528426,0.7222310666197004,212.5,687.5,687.5,883.0
3359.046822742475,0.7224504585576706,207.0,687.5,687.5,883.0
3360.066889632107,0.7226698504956409,203.5,687.5,687.5,883.0
3361.086956521739,0.7228892424336111,197.0,687.5,687.5,883.0
3362.1070234113713,0.7231086343715813,181.5,687.5,687.5,883.0
3363.127090301003,0.7233280263095515,173.0,687.5,687.5,883.0
3364.1471571906354,0.7235474182475218,157.5,685.5,685.5,882.5
3365.1672240802677,0.723766810185492,153.5,680.5,680.5,880.5
3366.1872909698995,0.7239862021234622,148.5,664.0,664.0,872.5
3367.207357859532,0.7242055940614325,144.5,640.0,640.0,860.0
3368.2274247491637,0.7244249859994027,142.0,623.5,623.5,848.5
3369.247491638796,0.724644377937373,141.5,618.5,618.5,844.5
3370.2675585284283,0.7248637698753433,141.5,618.5,618.5,844.0
3371.28762541806,0.7250831618133134,134.5,599.0,599.0,828.5
3372.3076923076924,0.7253025537512837,133.5,595.5,595.5,826.5
3373.327759197324,0.7255219456892539,133.0,593.5,593.5,826.0
3374.3478260869565,0.7257413376272241,133.0,593.5,593.5,826.0
3375.367892976589,0.7259607295651944,133.0,593.5,593.5,826.0
3376.3879598662206,0.7261801215031646,133.0,593.5,593.5,826.0
3377.408026755853,0.7263995134411348,133.0,593.5,593.5,824.5
3378.4280936454848,0.726618905379105,132.5,593.0,593.0,820.5
3379.448160535117,0.7268382973170753,131.5,589.0,589.0,808.5
3380.4682274247493,0.7270576892550455,130.0,577.0,577.0,785.0
3381.488294314381,0.7272770811930157,128.5,498.5,498.5,704.0
3382.5083612040135,0.727496473130986,126.5,442.5,442.5,654.5
3383.5284280936453,0.7277158650689561,120.5,382.0,382.0,605.5
3384.5484949832776,0.7279352570069264,113.0,364.5,364.5,589.5
3385.56856187291,0.7281546489448967,107.0,346.0,346.0,571.5
3386.5886287625417,0.7283740408828668,103.5,327.0,327.0,560.5
3387.608695652174,0.7285934328208371,102.5,314.5,314.5,555.5
3388.628762541806,0.7288128247588073,102.0,309.5,309.5,555.0
3389.648829431438,0.7290322166967775,102.0,309.5,309.5,555.0
3390.6688963210704,0.7292516086347478,102.0,309.0,309.0,555.0
3391.6889632107022,0.729471000572718,102.0,308.5,308.5,555.0
3392.7090301003345,0.7296903925106882,101.0,308.0,308.0,555.0
3393.7290969899664,0.7299097844486584,100.5,307.5,307.5,555.0
3394.7491638795987,0.7301291763866287,100.0,307.5,307.5,555.0
3395.769230769231,0.7303485683245989,98.5,307.0,307.0,555.0
3396.789297658863,0.7305679602625691,95.5,306.0,306.0,555.0
3397.809364548495,0.7307873522005394,95.0,304.0,304.0,555.0
3398.829431438127,0.7310067441385096,95.0,302.5,302.5,554.5
3399.849498327759,0.7312261360764799,95.0,301.0,301.0,554.0
3400.8695652173915,0.7314455280144501,95.0,301.0,301.0,554.0
3401.8896321070233,0.7316649199524203,95.0,300.5,300.5,554.0
3402.9096989966556,0.7318843118903906,95.0,300.5,300.5,554.0
3403.9297658862874,0.7321037038283608,95.0,300.5,300.5,554.0
3404.9498327759197,0.732323095766331,95.0,300.5,300.5,554.0
3405.969899665552,0.7325424877043013,95.0,300.5,300.5,554.0
3406.989966555184,0.7327618796422715,95.0,300.5,300.5,554.0
3408.010033444816,0.7329812715802417,95.0,300.5,300.5,554.0
3409.030100334448,0.7332006635182119,95.0,300.5,300.5,554.0
3410.0501672240803,0.7334200554561822,95.0,300.5,300.5,554.0
3411.0702341137126,0.7336394473941524,95.0,300.5,300.5,554.0
3412.0903010033444,0.7338588393321226,95.0,300.5,300.5,554.0
3413.1103678929767,0.7340782312700929,95.0,300.5,300.5,554.0
3414.1304347826085,0.734297623208063,95.0,300.5,300.5,554.0
3415.150501672241,0.7345170151460333,95.0,300.5,300.5,554.0
3416.170568561873,0.7347364070840036,95.0,300.5,300.5,554.0
3417.190635451505,0.7349557990219737,95.0,300.5,300.5,554.0
3418.210702341137,0.735175190959944,95.0,300.5,300.5,554.0
3419.230769230769,0.7353945828979142,95.0,300.5,300.5,554.0
3420.2508361204013,0.7356139748358844,95.0,300.5,300.5,554.0
3421.2709030100336,0.7358333667738547,95.0,300.5,300.5,554.0
3422.2909698996655,0.7360527587118249,95.0,300.5,300.5,554.0
3423.3110367892978,0.7362721506497951,95.0,300.5,300.5,554.0
3424.3311036789296,0.7364915425877653,95.0,300.5,300.5,554.0
3425.351170568562,0.7367109345257356,95.0,300.5,300.5,554.0
3426.371237458194,0.7369303264637058,95.0,300.5,300.5,554.0
3427.391304347826,0.737149718401676,95.0,300.5,300.5,554.0
3428.4113712374583,0.7373691103396462,95.0,300.5,300.5,554.0
3429.43143812709,0.7375885022776164,95.0,300.5,300.5,554.0
3430.4515050167224,0.7378078942155867,95.0,300.5,300.5,554.0
3431.4715719063547,0.738027286153557,95.0,300.5,300.5,554.0
3432.4916387959865,0.7382466780915272,95.0,300.5,300.5,554.0
3433.511705685619,0.7384660700294975,95.0,300.5,300.5,554.0
3434.5317725752507,0.7386854619674676,95.0,300.5,300.5,554.0
3435.551839464883,0.7389048539054379,95.0,300.5,300.5,554.0
3436.5719063545152,0.7391242458434082,95.0,300.5,300.5,554.0
3437.591973244147,0.7393436377813783,95.0,300.5,300.5,554.0
3438.6120401337794,0.7395630297193486,95.0,300.5,300.5,554.0
3439.632107023411,0.7397824216573188,95.0,300.5,300.5,554.0
3440.6521739130435,0.740001813595289,95.0,300.5,300.5,554.0
3441.672240802676,0.7402212055332593,95.0,300.5,300.5,554.0
3442.6923076923076,0.7404405974712295,95.0,300.5,300.5,554.0
3443.71237458194,0.7406599894091997,95.0,300.5,300.5,554.0
3444.7324414715717,0.7408793813471699,95.0,300.5,300.5,554.0
3445.752508361204,0.7410987732851402,95.0,300.5,300.5,554.0
3446.7725752508363,0.7413181652231104,95.0,300.5,300.5,554.0
3447.792642140468,0.7415375571610806,95.0,300.5,300.5,554.0
3448.8127090301005,0.7417569490990509,95.0,300.5,300.5,554.0
3449.8327759197323,0.741976341037021,95.0,300.5,300.5,554.0
3450.8528428093646,0.7421957329749913,95.0,300.5,300.5,554.0
3451.872909698997,0.7424151249129616,95.0,300.5,300.5,554.0
3452.8929765886287,0.7426345168509317,95.0,300.5,300.5,554.0
3453.913043478261,0.742853908788902,95.0,300.5,300.5,554.0
3454.933110367893,0.7430733007268722,95.0,300.5,300.5,554.0
3455.953177257525,0.7432926926648424,95.0,300.5,300.5,554.0
3456.973244147157,0.7435120846028126,95.0,300.5,300.5,554.0
3457.9933110367892,0.7437314765407829,95.0,300.5,300.5,554.0
3459.0133779264215,0.7439508684787531,95.0,300.5,300.5,554.0
3460.0334448160534,0.7441702604167233,95.0,300.5,300.5,554.0
3461.0535117056857,0.7443896523546936,95.0,300.5,300.5,554.0
3462.0735785953175,0.7446090442926638,95.0,300.5,300.5,554.0
3463.09364548495,0.744828436230634,95.0,300.5,300.5,554.0
3464.113712374582,0.7450478281686043,95.0,300.5,300.5,554.0
3465.133779264214,0.7452672201065745,95.0,300.5,300.5,554.0
3466.153846153846,0.7454866120445448,95.0,300.5,300.5,554.0
3467.173913043478,0.745706003982515,95.0,300.5,300.5,554.0
3468.1939799331103,0.7459253959204852,95.0,300.5,300.5,554.0
3469.2140468227426,0.7461447878584555,95.0,300.5,300.5,554.0
3470.2341137123744,0.7463641797964257,95.0,300.5,300.5,554.0
3471.2541806020067,0.7465835717343959,95.0,300.5,300.5,554.0
3472.2742474916386,0.7468029636723661,95.0,300.5,300.5,554.0
3473.294314381271,0.7470223556103364,95.0,300.5,300.5,554.0
3474.314381270903,0.7472417475483066,95.0,300.5,300.5,554.0
3475.334448160535,0.7474611394862768,95.0,300.5,300.5,554.0
3476.3545150501673,0.7476805314242471,95.0,300.5,300.5,554.0
3477.374581939799,0.7478999233622172,95.0,300.5,300.5,554.0
3478.3946488294314,0.7481193153001875,95.0,300.5,300.5,554.0
3479.4147157190637,0.7483387072381578,95.0,300.5,300.5,554.0
3480.4347826086955,0.7485580991761279,95.0,300.5,300.5,554.0
3481.454849498328,0.7487774911140982,95.0,300.5,300.5,554.0
3482.4749163879596,0.7489968830520684,95.0,300.5,300.5,554.0
3483.494983277592,0.7492162749900386,95.0,300.5,300.5,554.0
3484.515050167224,0.7494356669280089,95.0,300.5,300.5,554.0
3485.535117056856,0.749655058865979,95.0,300.5,300.5,554.0
3486.5551839464883,0.7498744508039493,95.0,300.5,300.5,554.0
3487.57525083612,0.7500938427419195,95.0,300.5,300.5,554.0
3488.5953177257525,0.7503132346798898,95.0,300.5,300.5,554.0
3489.6153846153848,0.75053262661786,95.0,300.5,300.5,554.0
3490.6354515050166,0.7507520185558302,95.0,300.5,300.5,554.0
3491.655518394649,0.7509714104938005,95.0,300.5,300.5,554.0
3492.6755852842807,0.7511908024317706,95.0,300.5,300.5,554.0
3493.695652173913,0.7514101943697409,95.0,300.5,300.5,554.0
3494.7157190635453,0.7516295863077112,95.0,300.5,300.5,554.0
3495.735785953177,0.7518489782456814,95.0,300.5,300.5,554.0
3496.7558528428094,0.7520683701836517,95.0,300.5,300.5,554.0
3497.7759197324413,0.7522877621216219,95.0,300.5,300.5,554.0
3498.7959866220735,0.7525071540595921,95.0,300.5,300.5,554.0
3499.816053511706,0.7527265459975624,95.0,300.5,300.5,554.0
3500.8361204013377,0.7529459379355325,95.0,300.5,300.5,554.0
3501.85618729097,0.7531653298735028,95.0,300.5,300.5,554.0
3502.876254180602,0.753384721811473,95.0,300.5,300.5,554.0
3503.896321070234,0.7536041137494432,95.0,300.5,300.5,554.0
3504.9163879598664,0.7538235056874135,95.0,300.5,300.5,554.0
3505.936454849498,0.7540428976253837,95.0,300.5,300.5,554.0
3506.9565217391305,0.754262289563354,95.0,300.5,300.5,554.0
3507.9765886287623,0.7544816815013241,95.0,300.5,300.5,554.0
3508.9966555183946,0.7547010734392944,95.0,300.5,300.5,554.0
3510.016722408027,0.7549204653772646,95.0,300.5,300.5,554.0
3511.0367892976587,0.7551398573152348,95.0,300.5,300.5,554.0
3512.056856187291,0.7553592492532051,95.0,300.5,300.5,554.0
3513.076923076923,0.7555786411911752,95.0,300.5,300.5,554.0
3514.096989966555,0.7557980331291455,95.0,300.5,300.5,554.0
3515.1170568561874,0.7560174250671158,95.0,300.5,300.5,554.0
3516.1371237458193,0.7562368170050859,95.0,300.5,300.5,554.0
3517.1571906354516,0.7564562089430562,95.0,300.5,300.5,554.0
3518.1772575250834,0.7566756008810264,95.0,300.5,300.5,554.0
3519.1973244147157,0.7568949928189966,95.0,300.5,300.5,554.0
3520.217391304348,0.7571143847569669,95.0,300.5,300.5,554.0
3521.23745819398,0.7573337766949371,95.0,300.5,300.5,554.0
3522.257525083612,0.7575531686329073,95.0,300.5,300.5,554.0
3523.277591973244,0.7577725605708775,95.0,300.5,300.5,554.0
3524.2976588628762,0.7579919525088478,95.0,300.5,300.5,554.0
3525.3177257525085,0.758211344446818,95.0,300.5,300.5,554.0
3526.3377926421404,0.7584307363847882,95.0,300.5,300.5,554.0
3527.3578595317726,0.7586501283227585,95.0,300.5,300.5,554.0
3528.3779264214045,0.7588695202607287,95.0,300.5,300.5,554.0
3529.3979933110368,0.759088912198699,95.0,300.5,300.5,554.0
3530.418060200669,0.7593083041366693,95.0,300.5,300.5,554.0
3531.438127090301,0.7595276960746394,95.0,300.5,300.5,554.0
3532.458193979933,0.7597470880126097,95.0,300.5,300.5,554.0
3533.478260869565,0.7599664799505799,95.0,300.5,300.5,554.0
3534.4983277591973,0.7601858718885501,95.0,300.5,300.5,554.0
3535.5183946488296,0.7604052638265204,95.0,300.5,300.5,554.0
3536.5384615384614,0.7606246557644906,95.0,300.5,300.5,554.0
3537.5585284280937,0.7608440477024608,95.0,300.5,300.5,554.0
3538.5785953177256,0.761063439640431,95.0,300.5,300.5,554.0
3539.598662207358,0.7612828315784013,95.0,300.5,300.5,554.0
3540.61872909699,0.7615022235163715,95.0,300.5,300.5,554.0
3541.638795986622,0.7617216154543417,95.0,300.5,300.5,554.0
3542.6588628762543,0.761941007392312,95.0,300.5,300.5,554.0
3543.678929765886,0.7621603993302821,95.0,300.5,300.5,554.0
3544.6989966555184,0.7623797912682524,95.0,300.5,300.5,554.0
3545.7190635451507,0.7625991832062227,95.0,300.5,300.5,554.0
3546.7391304347825,0.7628185751441928,95.0,300.5,300.5,554.0
3547.759197324415,0.7630379670821631,95.0,300.5,300.5,554.0
3548.7792642140466,0.7632573590201333,95.0,300.5,300.5,554.0
3549.799331103679,0.7634767509581035,95.0,300.5,300.5,554.0
3550.819397993311,0.7636961428960738,95.0,300.5,300.5,554.0
3551.839464882943,0.763915534834044,95.0,300.5,300.5,554.0
3552.8595317725753,0.7641349267720142,95.0,300.5,300.5,554.0
3553.879598662207,0.7643543187099844,95.0,300.5,300.5,554.0
3554.8996655518395,0.7645737106479547,95.0,300.5,300.5,554.0
3555.9197324414718,0.7647931025859249,95.0,300.5,300.5,554.0
3556.9397993311036,0.7650124945238951,95.0,300.5,300.5,554.0
3557.959866220736,0.7652318864618654,95.0,300.5,300.5,554.0
3558.9799331103677,0.7654512783998356,95.0,300.5,300.5,554.0
3560.0,0.7656706703378058,95.0,300.5,300.5,554.0


==> post_proc/survival_count_vs_s_window_10cent.csv <==
s_m,alpha,nominal_1_short,robust_s_4_short,lazy_s_4_short,lazy_s_p_4_short
3255.0,0.7000724808847073,1000,1000,1000,1000
3256.0200668896323,0.7002918728226776,1000,1000,1000,1000
3257.040133779264,0.7005112647606477,1000,1000,1000,1000
3258.0602006688964,0.700730656698618,1000,1000,1000,1000
3259.0802675585282,0.7009500486365882,1000,1000,1000,1000
3260.1003344481605,0.7011694405745584,1000,1000,1000,1000
3261.120401337793,0.7013888325125287,1000,1000,1000,1000
3262.1404682274247,0.7016082244504989,1000,1000,1000,1000
3263.160535117057,0.7018276163884691,1000,1000,1000,1000
3264.180602006689,0.7020470083264393,1000,1000,1000,1000
3265.200668896321,0.7022664002644096,1000,1000,1000,1000
3266.2207357859534,0.7024857922023798,1000,1000,1000,1000
3267.240802675585,0.70270518414035,1000,1000,1000,1000
3268.2608695652175,0.7029245760783203,1000,1000,1000,1000
3269.2809364548493,0.7031439680162904,1000,1000,1000,1000
3270.3010033444816,0.7033633599542607,1000,1000,1000,1000
3271.321070234114,0.703582751892231,1000,1000,1000,1000
3272.3411371237457,0.7038021438302012,1000,1000,1000,1000
3273.361204013378,0.7040215357681715,1000,1000,1000,1000
3274.38127090301,0.7042409277061417,1000,1000,1000,1000
3275.401337792642,0.7044603196441119,1000,1000,1000,1000
3276.4214046822744,0.7046797115820822,1000,1000,1000,1000
3277.4414715719063,0.7048991035200524,1000,1000,1000,1000
3278.4615384615386,0.7051184954580226,1000,1000,1000,1000
3279.4816053511704,0.7053378873959928,1000,1000,1000,1000
3280.5016722408027,0.7055572793339631,1000,1000,1000,1000
3281.521739130435,0.7057766712719333,1000,1000,1000,1000
3282.541806020067,0.7059960632099035,1000,1000,1000,1000
3283.561872909699,0.7062154551478738,1000,1000,1000,1000
3284.581939799331,0.7064348470858439,1000,1000,1000,1000
3285.6020066889632,0.7066542390238142,1000,1000,1000,1000
3286.6220735785955,0.7068736309617845,1000,1000,1000,1000
3287.6421404682274,0.7070930228997546,1000,1000,1000,1000
3288.6622073578596,0.7073124148377249,1000,1000,1000,1000
3289.6822742474915,0.707531806775695,999,1000,1000,1000
3290.7023411371238,0.7077511987136653,999,994,994,981
3291.722408026756,0.7079705906516356,999,729,729,895
3292.742474916388,0.7081899825896057,999,729,729,895
3293.76254180602,0.708409374527576,999,729,729,895
3294.782608695652,0.7086287664655462,999,729,729,895
3295.8026755852843,0.7088481584035164,950,729,729,895
3296.8227424749166,0.7090675503414867,609,729,729,895
3297.8428093645484,0.7092869422794569,511,729,729,895
3298.8628762541807,0.7095063342174271,459,729,729,895
3299.8829431438126,0.7097257261553973,459,729,729,895
3300.903010033445,0.7099451180933676,459,729,729,895
3301.923076923077,0.7101645100313378,457,729,729,895
3302.943143812709,0.710383901969308,456,729,729,895
3303.9632107023413,0.7106032939072783,456,729,729,895
3304.983277591973,0.7108226858452485,454,729,729,895
3306.0033444816054,0.7110420777832188,453,729,729,895
3307.0234113712377,0.7112614697211891,451,729,729,895
3308.0434782608695,0.7114808616591592,450,729,729,895
3309.063545150502,0.7117002535971295,449,729,729,895
3310.0836120401336,0.7119196455350997,448,729,729,895
3311.103678929766,0.71213903747307,448,729,729,895
3312.123745819398,0.7123584294110402,447,729,729,895
3313.14381270903,0.7125778213490104,447,729,729,895
3314.1638795986623,0.7127972132869806,447,729,729,895
3315.183946488294,0.7130166052249508,446,729,729,895
3316.2040133779265,0.7132359971629211,445,729,729,895
3317.2240802675587,0.7134553891008913,445,729,729,895
3318.2441471571906,0.7136747810388615,445,729,729,895
3319.264214046823,0.7138941729768318,445,729,729,895
3320.2842809364547,0.7141135649148019,445,729,729,895
3321.304347826087,0.7143329568527722,445,729,729,895
3322.3244147157193,0.7145523487907425,445,729,729,895
3323.344481605351,0.7147717407287126,445,729,729,895
3324.3645484949834,0.7149911326666829,445,729,729,895
3325.3846153846152,0.7152105246046531,445,729,729,895
3326.4046822742475,0.7154299165426233,445,729,729,895
3327.42474916388,0.7156493084805936,445,729,729,895
3328.4448160535117,0.7158687004185638,445,729,729,895
3329.464882943144,0.716088092356534,445,729,729,895
3330.484949832776,0.7163074842945042,445,729,729,895
3331.505016722408,0.7165268762324745,445,729,729,895
3332.5250836120404,0.7167462681704447,445,729,729,895
3333.545150501672,0.7169656601084149,445,729,729,895
3334.5652173913045,0.7171850520463852,445,729,729,895
3335.5852842809363,0.7174044439843554,445,729,729,895
3336.6053511705686,0.7176238359223257,445,729,729,895
3337.625418060201,0.7178432278602959,445,729,729,895
3338.6454849498327,0.7180626197982661,445,729,729,895
3339.665551839465,0.7182820117362364,445,729,729,895
3340.685618729097,0.7185014036742066,445,729,729,895
3341.705685618729,0.7187207956121768,445,729,729,895
3342.725752508361,0.718940187550147,445,729,729,895
3343.7458193979933,0.7191595794881173,445,729,729,895
3344.7658862876256,0.7193789714260875,445,729,729,895
3345.7859531772574,0.7195983633640577,445,729,729,895
3346.8060200668897,0.719817755302028,445,729,729,895
3347.8260869565215,0.7200371472399981,445,729,729,895
3348.846153846154,0.7202565391779684,443,729,729,895
3349.866220735786,0.7204759311159387,440,729,729,895
3350.886287625418,0.7206953230539088,438,729,729,895
3351.90635451505,0.7209147149918791,437,728,728,895
3352.926421404682,0.7211341069298493,435,728,728,895
3353.9464882943143,0.7213534988678195,371,728,728,895
3354.9665551839466,0.7215728908057898,304,728,728,895
3355.9866220735785,0.72179228274376,269,728,728,895
3357.0066889632108,0.7220116746817302,236,728,728,895
3358.0267558528426,0.7222310666197004,234,728,728,895
3359.046822742475,0.7224504585576706,230,728,728,895
3360.066889632107,0.7226698504956409,229,728,728,895
3361.086956521739,0.7228892424336111,226,728,728,895
3362.1070234113713,0.7231086343715813,217,728,728,895
3363.127090301003,0.7233280263095515,206,728,728,895
3364.1471571906354,0.7235474182475218,180,728,728,895
3365.1672240802677,0.723766810185492,176,726,726,894
3366.1872909698995,0.7239862021234622,171,716,716,891
3367.207357859532,0.7242055940614325,167,695,695,884
3368.2274247491637,0.7244249859994027,163,672,672,869
3369.247491638796,0.724644377937373,162,664,664,866
3370.2675585284283,0.7248637698753433,162,664,664,865
3371.28762541806,0.7250831618133134,162,664,664,865
3372.3076923076924,0.7253025537512837,160,660,660,864
3373.327759197324,0.7255219456892539,159,659,659,864
3374.3478260869565,0.7257413376272241,159,659,659,864
3375.367892976589,0.7259607295651944,159,659,659,864
3376.3879598662206,0.7261801215031646,159,659,659,864
3377.408026755853,0.7263995134411348,159,659,659,863
3378.4280936454848,0.726618905379105,159,659,659,860
3379.448160535117,0.7268382973170753,157,655,655,850
3380.4682274247493,0.7270576892550455,156,646,646,828
3381.488294314381,0.7272770811930157,153,627,627,798
3382.5083612040135,0.727496473130986,152,544,544,730
3383.5284280936453,0.7277158650689561,146,438,438,641
3384.5484949832776,0.7279352570069264,139,419,419,628
3385.56856187291,0.7281546489448967,131,402,402,609
3386.5886287625417,0.7283740408828668,124,378,378,594
3387.608695652174,0.7285934328208371,123,361,361,587
3388.628762541806,0.7288128247588073,122,353,353,586
3389.648829431438,0.7290322166967775,122,353,353,586
3390.6688963210704,0.7292516086347478,122,353,353,586
3391.6889632107022,0.729471000572718,122,352,352,586
3392.7090301003345,0.7296903925106882,120,352,352,586
3393.7290969899664,0.7299097844486584,119,351,351,586
3394.7491638795987,0.7301291763866287,118,351,351,586
3395.769230769231,0.7303485683245989,118,351,351,586
3396.789297658863,0.7305679602625691,112,350,350,586
3397.809364548495,0.7307873522005394,111,348,348,586
3398.829431438127,0.7310067441385096,111,347,347,586
3399.849498327759,0.7312261360764799,111,345,345,585
3400.8695652173915,0.7314455280144501,111,345,345,585
3401.8896321070233,0.7316649199524203,111,345,345,585
3402.9096989966556,0.7318843118903906,111,345,345,585
3403.9297658862874,0.7321037038283608,111,345,345,585
3404.9498327759197,0.732323095766331,111,345,345,585
3405.969899665552,0.7325424877043013,111,345,345,585
3406.989966555184,0.7327618796422715,111,345,345,585
3408.010033444816,0.7329812715802417,111,345,345,585
3409.030100334448,0.7332006635182119,111,345,345,585
3410.0501672240803,0.7334200554561822,111,345,345,585
3411.0702341137126,0.7336394473941524,111,345,345,585
3412.0903010033444,0.7338588393321226,111,345,345,585
3413.1103678929767,0.7340782312700929,111,345,345,585
3414.1304347826085,0.734297623208063,111,345,345,585
3415.150501672241,0.7345170151460333,111,345,345,585
3416.170568561873,0.7347364070840036,111,345,345,585
3417.190635451505,0.7349557990219737,111,345,345,585
3418.210702341137,0.735175190959944,111,345,345,585
3419.230769230769,0.7353945828979142,111,345,345,585
3420.2508361204013,0.7356139748358844,111,345,345,585
3421.2709030100336,0.7358333667738547,111,345,345,585
3422.2909698996655,0.7360527587118249,111,345,345,585
3423.3110367892978,0.7362721506497951,111,345,345,585
3424.3311036789296,0.7364915425877653,111,345,345,585
3425.351170568562,0.7367109345257356,111,345,345,585
3426.371237458194,0.7369303264637058,111,345,345,585
3427.391304347826,0.737149718401676,111,345,345,585
3428.4113712374583,0.7373691103396462,111,345,345,585
3429.43143812709,0.7375885022776164,111,345,345,585
3430.4515050167224,0.7378078942155867,111,345,345,585
3431.4715719063547,0.738027286153557,111,345,345,585
3432.4916387959865,0.7382466780915272,111,345,345,585
3433.511705685619,0.7384660700294975,111,345,345,585
3434.5317725752507,0.7386854619674676,111,345,345,585
3435.551839464883,0.7389048539054379,111,345,345,585
3436.5719063545152,0.7391242458434082,111,345,345,585
3437.591973244147,0.7393436377813783,111,345,345,585
3438.6120401337794,0.7395630297193486,111,345,345,585
3439.632107023411,0.7397824216573188,111,345,345,585
3440.6521739130435,0.740001813595289,111,345,345,585
3441.672240802676,0.7402212055332593,111,345,345,585
3442.6923076923076,0.7404405974712295,111,345,345,585
3443.71237458194,0.7406599894091997,111,345,345,585
3444.7324414715717,0.7408793813471699,111,345,345,585
3445.752508361204,0.7410987732851402,111,345,345,585
3446.7725752508363,0.7413181652231104,111,345,345,585
3447.792642140468,0.7415375571610806,111,345,345,585
3448.8127090301005,0.7417569490990509,111,345,345,585
3449.8327759197323,0.741976341037021,111,345,345,585
3450.8528428093646,0.7421957329749913,111,345,345,585
3451.872909698997,0.7424151249129616,111,345,345,585
3452.8929765886287,0.7426345168509317,111,345,345,585
3453.913043478261,0.742853908788902,111,345,345,585
3454.933110367893,0.7430733007268722,111,345,345,585
3455.953177257525,0.7432926926648424,111,345,345,585
3456.973244147157,0.7435120846028126,111,345,345,585
3457.9933110367892,0.7437314765407829,111,345,345,585
3459.0133779264215,0.7439508684787531,111,345,345,585
3460.0334448160534,0.7441702604167233,111,345,345,585
3461.0535117056857,0.7443896523546936,111,345,345,585
3462.0735785953175,0.7446090442926638,111,345,345,585
3463.09364548495,0.744828436230634,111,345,345,585
3464.113712374582,0.7450478281686043,111,345,345,585
3465.133779264214,0.7452672201065745,111,345,345,585
3466.153846153846,0.7454866120445448,111,345,345,585
3467.173913043478,0.745706003982515,111,345,345,585
3468.1939799331103,0.7459253959204852,111,345,345,585
3469.2140468227426,0.7461447878584555,111,345,345,585
3470.2341137123744,0.7463641797964257,111,345,345,585
3471.2541806020067,0.7465835717343959,111,345,345,585
3472.2742474916386,0.7468029636723661,111,345,345,585
3473.294314381271,0.7470223556103364,111,345,345,585
3474.314381270903,0.7472417475483066,111,345,345,585
3475.334448160535,0.7474611394862768,111,345,345,585
3476.3545150501673,0.7476805314242471,111,345,345,585
3477.374581939799,0.7478999233622172,111,345,345,585
3478.3946488294314,0.7481193153001875,111,345,345,585
3479.4147157190637,0.7483387072381578,111,345,345,585
3480.4347826086955,0.7485580991761279,111,345,345,585
3481.454849498328,0.7487774911140982,111,345,345,585
3482.4749163879596,0.7489968830520684,111,345,345,585
3483.494983277592,0.7492162749900386,111,345,345,585
3484.515050167224,0.7494356669280089,111,345,345,585
3485.535117056856,0.749655058865979,111,345,345,585
3486.5551839464883,0.7498744508039493,111,345,345,585
3487.57525083612,0.7500938427419195,111,345,345,585
3488.5953177257525,0.7503132346798898,111,345,345,585
3489.6153846153848,0.75053262661786,111,345,345,585
3490.6354515050166,0.7507520185558302,111,345,345,585
3491.655518394649,0.7509714104938005,111,345,345,585
3492.6755852842807,0.7511908024317706,111,345,345,585
3493.695652173913,0.7514101943697409,111,345,345,585
3494.7157190635453,0.7516295863077112,111,345,345,585
3495.735785953177,0.7518489782456814,111,345,345,585
3496.7558528428094,0.7520683701836517,111,345,345,585
3497.7759197324413,0.7522877621216219,111,345,345,585
3498.7959866220735,0.7525071540595921,111,345,345,585
3499.816053511706,0.7527265459975624,111,345,345,585
3500.8361204013377,0.7529459379355325,111,345,345,585
3501.85618729097,0.7531653298735028,111,345,345,585
3502.876254180602,0.753384721811473,111,345,345,585
3503.896321070234,0.7536041137494432,111,345,345,585
3504.9163879598664,0.7538235056874135,111,345,345,585
3505.936454849498,0.7540428976253837,111,345,345,585
3506.9565217391305,0.754262289563354,111,345,345,585
3507.9765886287623,0.7544816815013241,111,345,345,585
3508.9966555183946,0.7547010734392944,111,345,345,585
3510.016722408027,0.7549204653772646,111,345,345,585
3511.0367892976587,0.7551398573152348,111,345,345,585
3512.056856187291,0.7553592492532051,111,345,345,585
3513.076923076923,0.7555786411911752,111,345,345,585
3514.096989966555,0.7557980331291455,111,345,345,585
3515.1170568561874,0.7560174250671158,111,345,345,585
3516.1371237458193,0.7562368170050859,111,345,345,585
3517.1571906354516,0.7564562089430562,111,345,345,585
3518.1772575250834,0.7566756008810264,111,345,345,585
3519.1973244147157,0.7568949928189966,111,345,345,585
3520.217391304348,0.7571143847569669,111,345,345,585
3521.23745819398,0.7573337766949371,111,345,345,585
3522.257525083612,0.7575531686329073,111,345,345,585
3523.277591973244,0.7577725605708775,111,345,345,585
3524.2976588628762,0.7579919525088478,111,345,345,585
3525.3177257525085,0.758211344446818,111,345,345,585
3526.3377926421404,0.7584307363847882,111,345,345,585
3527.3578595317726,0.7586501283227585,111,345,345,585
3528.3779264214045,0.7588695202607287,111,345,345,585
3529.3979933110368,0.759088912198699,111,345,345,585
3530.418060200669,0.7593083041366693,111,345,345,585
3531.438127090301,0.7595276960746394,111,345,345,585
3532.458193979933,0.7597470880126097,111,345,345,585
3533.478260869565,0.7599664799505799,111,345,345,585
3534.4983277591973,0.7601858718885501,111,345,345,585
3535.5183946488296,0.7604052638265204,111,345,345,585
3536.5384615384614,0.7606246557644906,111,345,345,585
3537.5585284280937,0.7608440477024608,111,345,345,585
3538.5785953177256,0.761063439640431,111,345,345,585
3539.598662207358,0.7612828315784013,111,345,345,585
3540.61872909699,0.7615022235163715,111,345,345,585
3541.638795986622,0.7617216154543417,111,345,345,585
3542.6588628762543,0.761941007392312,111,345,345,585
3543.678929765886,0.7621603993302821,111,345,345,585
3544.6989966555184,0.7623797912682524,111,345,345,585
3545.7190635451507,0.7625991832062227,111,345,345,585
3546.7391304347825,0.7628185751441928,111,345,345,585
3547.759197324415,0.7630379670821631,111,345,345,585
3548.7792642140466,0.7632573590201333,111,345,345,585
3549.799331103679,0.7634767509581035,111,345,345,585
3550.819397993311,0.7636961428960738,111,345,345,585
3551.839464882943,0.763915534834044,111,345,345,585
3552.8595317725753,0.7641349267720142,111,345,345,585
3553.879598662207,0.7643543187099844,111,345,345,585
3554.8996655518395,0.7645737106479547,111,345,345,585
3555.9197324414718,0.7647931025859249,111,345,345,585
3556.9397993311036,0.7650124945238951,111,345,345,585
3557.959866220736,0.7652318864618654,111,345,345,585
3558.9799331103677,0.7654512783998356,111,345,345,585
3560.0,0.7656706703378058,111,345,345,585


==> post_proc/survival_count_vs_s_window_125cent.csv <==
s_m,alpha,nominal_1_short,robust_s_4_short,lazy_s_4_short,lazy_s_p_4_short
3255.0,0.7000724808847073,1000.0,1000.0,1000.0,1000.0
3256.0200668896323,0.7002918728226776,1000.0,1000.0,1000.0,1000.0
3257.040133779264,0.7005112647606477,1000.0,1000.0,1000.0,1000.0
3258.0602006688964,0.700730656698618,1000.0,1000.0,1000.0,1000.0
3259.0802675585282,0.7009500486365882,1000.0,1000.0,1000.0,1000.0
3260.1003344481605,0.7011694405745584,1000.0,1000.0,1000.0,1000.0
3261.120401337793,0.7013888325125287,1000.0,1000.0,1000.0,1000.0
3262.1404682274247,0.7016082244504989,1000.0,1000.0,1000.0,1000.0
3263.160535117057,0.7018276163884691,1000.0,1000.0,1000.0,1000.0
3264.180602006689,0.7020470083264393,1000.0,1000.0,1000.0,1000.0
3265.200668896321,0.7022664002644096,1000.0,1000.0,1000.0,1000.0
3266.2207357859534,0.7024857922023798,1000.0,1000.0,1000.0,1000.0
3267.240802675585,0.70270518414035,1000.0,1000.0,1000.0,1000.0
3268.2608695652175,0.7029245760783203,1000.0,1000.0,1000.0,1000.0
3269.2809364548493,0.7031439680162904,1000.0,1000.0,1000.0,1000.0
3270.3010033444816,0.7033633599542607,1000.0,1000.0,1000.0,1000.0
3271.321070234114,0.703582751892231,1000.0,1000.0,1000.0,1000.0
3272.3411371237457,0.7038021438302012,1000.0,1000.0,1000.0,1000.0
3273.361204013378,0.7040215357681715,1000.0,1000.0,1000.0,1000.0
3274.38127090301,0.7042409277061417,1000.0,1000.0,1000.0,1000.0
3275.401337792642,0.7044603196441119,1000.0,1000.0,1000.0,1000.0
3276.4214046822744,0.7046797115820822,1000.0,1000.0,1000.0,1000.0
3277.4414715719063,0.7048991035200524,1000.0,1000.0,1000.0,1000.0
3278.4615384615386,0.7051184954580226,1000.0,1000.0,1000.0,1000.0
3279.4816053511704,0.7053378873959928,1000.0,1000.0,1000.0,1000.0
3280.5016722408027,0.7055572793339631,1000.0,1000.0,1000.0,1000.0
3281.521739130435,0.7057766712719333,1000.0,1000.0,1000.0,1000.0
3282.541806020067,0.7059960632099035,1000.0,1000.0,1000.0,1000.0
3283.561872909699,0.7062154551478738,1000.0,1000.0,1000.0,1000.0
3284.581939799331,0.7064348470858439,1000.0,1000.0,1000.0,1000.0
3285.6020066889632,0.7066542390238142,1000.0,1000.0,1000.0,1000.0
3286.6220735785955,0.7068736309617845,1000.0,1000.0,1000.0,1000.0
3287.6421404682274,0.7070930228997546,1000.0,1000.0,1000.0,1000.0
3288.6622073578596,0.7073124148377249,1000.0,1000.0,1000.0,1000.0
3289.6822742474915,0.707531806775695,999.0,1000.0,1000.0,1000.0
3290.7023411371238,0.7077511987136653,999.0,997.0,997.0,990.5
3291.722408026756,0.7079705906516356,999.0,864.5,864.5,947.5
3292.742474916388,0.7081899825896057,999.0,861.0,861.0,937.0
3293.76254180602,0.708409374527576,999.0,770.5,770.5,909.5
3294.782608695652,0.7086287664655462,999.0,770.5,770.5,909.5
3295.8026755852843,0.7088481584035164,974.5,770.5,770.5,909.5
3296.8227424749166,0.7090675503414867,804.0,770.5,770.5,909.5
3297.8428093645484,0.7092869422794569,722.0,770.5,770.5,909.5
3298.8628762541807,0.7095063342174271,529.5,770.5,770.5,909.5
3299.8829431438126,0.7097257261553973,484.0,770.5,770.5,909.5
3300.903010033445,0.7099451180933676,460.0,770.5,770.5,909.5
3301.923076923077,0.7101645100313378,459.0,770.5,770.5,909.5
3302.943143812709,0.710383901969308,458.5,770.5,770.5,909.5
3303.9632107023413,0.7106032939072783,457.5,770.5,770.5,909.5
3304.983277591973,0.7108226858452485,456.0,770.5,770.5,909.5
3306.0033444816054,0.7110420777832188,455.5,770.5,770.5,909.5
3307.0234113712377,0.7112614697211891,453.5,770.5,770.5,909.5
3308.0434782608695,0.7114808616591592,452.0,770.5,770.5,909.5
3309.063545150502,0.7117002535971295,450.5,770.5,770.5,909.5
3310.0836120401336,0.7119196455350997,449.5,770.5,770.5,909.5
3311.103678929766,0.71213903747307,449.0,770.5,770.5,909.5
3312.123745819398,0.7123584294110402,448.5,770.5,770.5,909.5
3313.14381270903,0.7125778213490104,448.5,770.5,770.5,909.5
3314.1638795986623,0.7127972132869806,448.0,770.5,770.5,909.5
3315.183946488294,0.7130166052249508,447.5,770.5,770.5,909.5
3316.2040133779265,0.7132359971629211,446.5,770.5,770.5,909.5
3317.2240802675587,0.7134553891008913,446.0,770.5,770.5,909.5
3318.2441471571906,0.7136747810388615,446.0,770.5,770.5,909.5
3319.264214046823,0.7138941729768318,446.0,770.5,770.5,909.5
3320.2842809364547,0.7141135649148019,446.0,770.5,770.5,909.5
3321.304347826087,0.7143329568527722,446.0,770.5,770.5,909.5
3322.3244147157193,0.7145523487907425,446.0,770.5,770.5,909.5
3323.344481605351,0.7147717407287126,446.0,770.5,770.5,909.5
3324.3645484949834,0.7149911326666829,446.0,770.5,770.5,909.5
3325.3846153846152,0.7152105246046531,446.0,770.5,770.5,909.5
3326.4046822742475,0.7154299165426233,446.0,770.5,770.5,909.5
3327.42474916388,0.7156493084805936,446.0,770.5,770.5,909.5
3328.4448160535117,0.7158687004185638,446.0,770.5,770.5,909.5
3329.464882943144,0.716088092356534,446.0,770.5,770.5,909.5
3330.484949832776,0.7163074842945042,446.0,770.5,770.5,909.5
3331.505016722408,0.7165268762324745,446.0,770.5,770.5,909.5
3332.5250836120404,0.7167462681704447,446.0,770.5,770.5,909.5
3333.545150501672,0.7169656601084149,446.0,770.5,770.5,909.5
3334.5652173913045,0.7171850520463852,446.0,770.5,770.5,909.5
3335.5852842809363,0.7174044439843554,446.0,770.5,770.5,909.5
3336.6053511705686,0.7176238359223257,446.0,770.5,770.5,909.5
3337.625418060201,0.7178432278602959,446.0,770.5,770.5,909.5
3338.6454849498327,0.7180626197982661,446.0,770.5,770.5,909.5
3339.665551839465,0.7182820117362364,446.0,770.5,770.5,909.5
3340.685618729097,0.7185014036742066,446.0,770.5,770.5,909.5
3341.705685618729,0.7187207956121768,446.0,770.5,770.5,909.5
3342.725752508361,0.718940187550147,446.0,770.5,770.5,909.5
3343.7458193979933,0.7191595794881173,446.0,770.5,770.5,909.5
3344.7658862876256,0.7193789714260875,446.0,770.5,770.5,909.5
3345.7859531772574,0.7195983633640577,446.0,770.5,770.5,909.5
3346.8060200668897,0.719817755302028,446.0,770.5,770.5,909.5
3347.8260869565215,0.7200371472399981,446.0,770.5,770.5,909.5
3348.846153846154,0.7202565391779684,445.0,770.5,770.5,909.5
3349.866220735786,0.7204759311159387,442.0,770.5,770.5,909.5
3350.886287625418,0.7206953230539088,439.0,770.5,770.5,909.5
3351.90635451505,0.7209147149918791,438.5,769.5,769.5,909.5
3352.926421404682,0.7211341069298493,437.5,769.5,769.5,909.5
3353.9464882943143,0.7213534988678195,405.5,769.5,769.5,909.5
3354.9665551839466,0.7215728908057898,361.0,769.5,769.5,909.5
3355.9866220735785,0.72179228274376,286.5,769.5,769.5,909.5
3357.0066889632108,0.7220116746817302,257.5,769.5,769.5,909.5
3358.0267558528426,0.7222310666197004,252.5,769.5,769.5,909.5
3359.046822742475,0.7224504585576706,240.5,769.5,769.5,909.5
3360.066889632107,0.7226698504956409,239.0,769.5,769.5,909.5
3361.086956521739,0.7228892424336111,236.5,769.5,769.5,909.5
3362.1070234113713,0.7231086343715813,232.0,769.5,769.5,909.5
3363.127090301003,0.7233280263095515,223.0,769.5,769.5,909.5
3364.1471571906354,0.7235474182475218,204.5,769.5,769.5,909.5
3365.1672240802677,0.723766810185492,189.5,768.5,768.5,909.0
3366.1872909698995,0.7239862021234622,184.5,763.5,763.5,907.0
3367.207357859532,0.7242055940614325,181.0,749.0,749.0,903.0
3368.2274247491637,0.7244249859994027,177.5,729.5,729.5,891.0
3369.247491638796,0.724644377937373,175.0,721.0,721.0,885.5
3370.2675585284283,0.7248637698753433,174.5,718.5,718.5,884.5
3371.28762541806,0.7250831618133134,174.5,718.5,718.5,884.0
3372.3076923076924,0.7253025537512837,173.0,716.5,716.5,883.5
3373.327759197324,0.7255219456892539,172.0,716.0,716.0,883.5
3374.3478260869565,0.7257413376272241,171.5,716.0,716.0,883.5
3375.367892976589,0.7259607295651944,171.5,716.0,716.0,883.5
3376.3879598662206,0.7261801215031646,171.5,716.0,716.0,883.5
3377.408026755853,0.7263995134411348,171.5,716.0,716.0,883.0
3378.4280936454848,0.726618905379105,171.5,716.0,716.0,881.0
3379.448160535117,0.7268382973170753,170.5,713.0,713.0,874.5
3380.4682274247493,0.7270576892550455,169.5,703.5,703.5,859.0
3381.488294314381,0.7272770811930157,166.5,688.0,688.0,830.5
3382.5083612040135,0.727496473130986,164.0,640.5,640.5,788.5
3383.5284280936453,0.7277158650689561,160.5,535.0,535.0,706.5
3384.5484949832776,0.7279352570069264,152.0,465.5,465.5,655.0
3385.56856187291,0.7281546489448967,145.0,450.0,450.0,640.0
3386.5886287625417,0.7283740408828668,137.0,424.5,424.5,624.5
3387.608695652174,0.7285934328208371,130.5,408.5,408.5,620.0
3388.628762541806,0.7288128247588073,130.0,396.5,396.5,617.0
3389.648829431438,0.7290322166967775,129.5,392.0,392.0,616.5
3390.6688963210704,0.7292516086347478,129.5,392.0,392.0,616.5
3391.6889632107022,0.729471000572718,129.5,391.5,391.5,616.5
3392.7090301003345,0.7296903925106882,127.5,391.0,391.0,616.5
3393.7290969899664,0.7299097844486584,125.5,390.5,390.5,616.5
3394.7491638795987,0.7301291763866287,123.0,390.0,390.0,616.5
3395.769230769231,0.7303485683245989,122.0,389.0,389.0,616.5
3396.789297658863,0.7305679602625691,118.0,388.5,388.5,616.5
3397.809364548495,0.7307873522005394,116.5,387.0,387.0,616.5
3398.829431438127,0.7310067441385096,116.5,385.5,385.5,616.5
3399.849498327759,0.7312261360764799,116.5,384.0,384.0,616.0
3400.8695652173915,0.7314455280144501,116.5,383.5,383.5,615.5
3401.8896321070233,0.7316649199524203,116.5,383.5,383.5,615.0
3402.9096989966556,0.7318843118903906,116.5,383.5,383.5,615.0
3403.9297658862874,0.7321037038283608,116.5,383.5,383.5,615.0
3404.9498327759197,0.732323095766331,116.5,383.5,383.5,615.0
3405.969899665552,0.7325424877043013,116.5,383.5,383.5,615.0
3406.989966555184,0.7327618796422715,116.5,383.5,383.5,615.0
3408.010033444816,0.7329812715802417,116.5,383.5,383.5,615.0
3409.030100334448,0.7332006635182119,116.5,383.5,383.5,615.0
3410.0501672240803,0.7334200554561822,116.5,383.5,383.5,615.0
3411.0702341137126,0.7336394473941524,116.5,383.5,383.5,615.0
3412.0903010033444,0.7338588393321226,116.5,383.5,383.5,615.0
3413.1103678929767,0.7340782312700929,116.5,383.5,383.5,615.0
3414.1304347826085,0.734297623208063,116.5,383.5,383.5,615.0
3415.150501672241,0.7345170151460333,116.5,383.5,383.5,615.0
3416.170568561873,0.7347364070840036,116.5,383.5,383.5,615.0
3417.190635451505,0.7349557990219737,116.5,383.5,383.5,615.0
3418.210702341137,0.735175190959944,116.5,383.5,383.5,615.0
3419.230769230769,0.7353945828979142,116.5,383.5,383.5,615.0
3420.2508361204013,0.7356139748358844,116.5,383.5,383.5,615.0
3421.2709030100336,0.7358333667738547,116.5,383.5,383.5,615.0
3422.2909698996655,0.7360527587118249,116.5,383.5,383.5,615.0
3423.3110367892978,0.7362721506497951,116.5,383.5,383.5,615.0
3424.3311036789296,0.7364915425877653,116.5,383.5,383.5,615.0
3425.351170568562,0.7367109345257356,116.5,383.5,383.5,615.0
3426.371237458194,0.7369303264637058,116.5,383.5,383.5,615.0
3427.391304347826,0.737149718401676,116.5,383.5,383.5,615.0
3428.4113712374583,0.7373691103396462,116.5,383.5,383.5,615.0
3429.43143812709,0.7375885022776164,116.5,383.5,383.5,615.0
3430.4515050167224,0.7378078942155867,116.5,383.5,383.5,615.0
3431.4715719063547,0.738027286153557,116.5,383.5,383.5,615.0
3432.4916387959865,0.7382466780915272,116.5,383.5,383.5,615.0
3433.511705685619,0.7384660700294975,116.5,383.5,383.5,615.0
3434.5317725752507,0.7386854619674676,116.5,383.5,383.5,615.0
3435.551839464883,0.7389048539054379,116.5,383.5,383.5,615.0
3436.5719063545152,0.7391242458434082,116.5,383.5,383.5,615.0
3437.591973244147,0.7393436377813783,116.5,383.5,383.5,615.0
3438.6120401337794,0.7395630297193486,116.5,383.5,383.5,615.0
3439.632107023411,0.7397824216573188,116.5,383.5,383.5,615.0
3440.6521739130435,0.740001813595289,116.5,383.5,383.5,615.0
3441.672240802676,0.7402212055332593,116.5,383.5,383.5,615.0
3442.6923076923076,0.7404405974712295,116.5,383.5,383.5,615.0
3443.71237458194,0.7406599894091997,116.5,383.5,383.5,615.0
3444.7324414715717,0.7408793813471699,116.5,383.5,383.5,615.0
3445.752508361204,0.7410987732851402,116.5,383.5,383.5,615.0
3446.7725752508363,0.7413181652231104,116.5,383.5,383.5,615.0
3447.792642140468,0.7415375571610806,116.5,383.5,383.5,615.0
3448.8127090301005,0.7417569490990509,116.5,383.5,383.5,615.0
3449.8327759197323,0.741976341037021,116.5,383.5,383.5,615.0
3450.8528428093646,0.7421957329749913,116.5,383.5,383.5,615.0
3451.872909698997,0.7424151249129616,116.5,383.5,383.5,615.0
3452.8929765886287,0.7426345168509317,116.5,383.5,383.5,615.0
3453.913043478261,0.742853908788902,116.5,383.5,383.5,615.0
3454.933110367893,0.7430733007268722,116.5,383.5,383.5,615.0
3455.953177257525,0.7432926926648424,116.5,383.5,383.5,615.0
3456.973244147157,0.7435120846028126,116.5,383.5,383.5,615.0
3457.9933110367892,0.7437314765407829,116.5,383.5,383.5,615.0
3459.0133779264215,0.7439508684787531,116.5,383.5,383.5,615.0
3460.0334448160534,0.7441702604167233,116.5,383.5,383.5,615.0
3461.0535117056857,0.7443896523546936,116.5,383.5,383.5,615.0
3462.0735785953175,0.7446090442926638,116.5,383.5,383.5,615.0
3463.09364548495,0.744828436230634,116.5,383.5,383.5,615.0
3464.113712374582,0.7450478281686043,116.5,383.5,383.5,615.0
3465.133779264214,0.7452672201065745,116.5,383.5,383.5,615.0
3466.153846153846,0.7454866120445448,116.5,383.5,383.5,615.0
3467.173913043478,0.745706003982515,116.5,383.5,383.5,615.0
3468.1939799331103,0.7459253959204852,116.5,383.5,383.5,615.0
3469.2140468227426,0.7461447878584555,116.5,383.5,383.5,615.0
3470.2341137123744,0.7463641797964257,116.5,383.5,383.5,615.0
3471.2541806020067,0.7465835717343959,116.5,383.5,383.5,615.0
3472.2742474916386,0.7468029636723661,116.5,383.5,383.5,615.0
3473.294314381271,0.7470223556103364,116.5,383.5,383.5,615.0
3474.314381270903,0.7472417475483066,116.5,383.5,383.5,615.0
3475.334448160535,0.7474611394862768,116.5,383.5,383.5,615.0
3476.3545150501673,0.7476805314242471,116.5,383.5,383.5,615.0
3477.374581939799,0.7478999233622172,116.5,383.5,383.5,615.0
3478.3946488294314,0.7481193153001875,116.5,383.5,383.5,615.0
3479.4147157190637,0.7483387072381578,116.5,383.5,383.5,615.0
3480.4347826086955,0.7485580991761279,116.5,383.5,383.5,615.0
3481.454849498328,0.7487774911140982,116.5,383.5,383.5,615.0
3482.4749163879596,0.7489968830520684,116.5,383.5,383.5,615.0
3483.494983277592,0.7492162749900386,116.5,383.5,383.5,615.0
3484.515050167224,0.7494356669280089,116.5,383.5,383.5,615.0
3485.535117056856,0.749655058865979,116.5,383.5,383.5,615.0
3486.5551839464883,0.7498744508039493,116.5,383.5,383.5,615.0
3487.57525083612,0.7500938427419195,116.5,383.5,383.5,615.0
3488.5953177257525,0.7503132346798898,116.5,383.5,383.5,615.0
3489.6153846153848,0.75053262661786,116.5,383.5,383.5,615.0
3490.6354515050166,0.7507520185558302,116.5,383.5,383.5,615.0
3491.655518394649,0.7509714104938005,116.5,383.5,383.5,615.0
3492.6755852842807,0.7511908024317706,116.5,383.5,383.5,615.0
3493.695652173913,0.7514101943697409,116.5,383.5,383.5,615.0
3494.7157190635453,0.7516295863077112,116.5,383.5,383.5,615.0
3495.735785953177,0.7518489782456814,116.5,383.5,383.5,615.0
3496.7558528428094,0.7520683701836517,116.5,383.5,383.5,615.0
3497.7759197324413,0.7522877621216219,116.5,383.5,383.5,615.0
3498.7959866220735,0.7525071540595921,116.5,383.5,383.5,615.0
3499.816053511706,0.7527265459975624,116.5,383.5,383.5,615.0
3500.8361204013377,0.7529459379355325,116.5,383.5,383.5,615.0
3501.85618729097,0.7531653298735028,116.5,383.5,383.5,615.0
3502.876254180602,0.753384721811473,116.5,383.5,383.5,615.0
3503.896321070234,0.7536041137494432,116.5,383.5,383.5,615.0
3504.9163879598664,0.7538235056874135,116.5,383.5,383.5,615.0
3505.936454849498,0.7540428976253837,116.5,383.5,383.5,615.0
3506.9565217391305,0.754262289563354,116.5,383.5,383.5,615.0
3507.9765886287623,0.7544816815013241,116.5,383.5,383.5,615.0
3508.9966555183946,0.7547010734392944,116.5,383.5,383.5,615.0
3510.016722408027,0.7549204653772646,116.5,383.5,383.5,615.0
3511.0367892976587,0.7551398573152348,116.5,383.5,383.5,615.0
3512.056856187291,0.7553592492532051,116.5,383.5,383.5,615.0
3513.076923076923,0.7555786411911752,116.5,383.5,383.5,615.0
3514.096989966555,0.7557980331291455,116.5,383.5,383.5,615.0
3515.1170568561874,0.7560174250671158,116.5,383.5,383.5,615.0
3516.1371237458193,0.7562368170050859,116.5,383.5,383.5,615.0
3517.1571906354516,0.7564562089430562,116.5,383.5,383.5,615.0
3518.1772575250834,0.7566756008810264,116.5,383.5,383.5,615.0
3519.1973244147157,0.7568949928189966,116.5,383.5,383.5,615.0
3520.217391304348,0.7571143847569669,116.5,383.5,383.5,615.0
3521.23745819398,0.7573337766949371,116.5,383.5,383.5,615.0
3522.257525083612,0.7575531686329073,116.5,383.5,383.5,615.0
3523.277591973244,0.7577725605708775,116.5,383.5,383.5,615.0
3524.2976588628762,0.7579919525088478,116.5,383.5,383.5,615.0
3525.3177257525085,0.758211344446818,116.5,383.5,383.5,615.0
3526.3377926421404,0.7584307363847882,116.5,383.5,383.5,615.0
3527.3578595317726,0.7586501283227585,116.5,383.5,383.5,615.0
3528.3779264214045,0.7588695202607287,116.5,383.5,383.5,615.0
3529.3979933110368,0.759088912198699,116.5,383.5,383.5,615.0
3530.418060200669,0.7593083041366693,116.5,383.5,383.5,615.0
3531.438127090301,0.7595276960746394,116.5,383.5,383.5,615.0
3532.458193979933,0.7597470880126097,116.5,383.5,383.5,615.0
3533.478260869565,0.7599664799505799,116.5,383.5,383.5,615.0
3534.4983277591973,0.7601858718885501,116.5,383.5,383.5,615.0
3535.5183946488296,0.7604052638265204,116.5,383.5,383.5,615.0
3536.5384615384614,0.7606246557644906,116.5,383.5,383.5,615.0
3537.5585284280937,0.7608440477024608,116.5,383.5,383.5,615.0
3538.5785953177256,0.761063439640431,116.5,383.5,383.5,615.0
3539.598662207358,0.7612828315784013,116.5,383.5,383.5,615.0
3540.61872909699,0.7615022235163715,116.5,383.5,383.5,615.0
3541.638795986622,0.7617216154543417,116.5,383.5,383.5,615.0
3542.6588628762543,0.761941007392312,116.5,383.5,383.5,615.0
3543.678929765886,0.7621603993302821,116.5,383.5,383.5,615.0
3544.6989966555184,0.7623797912682524,116.5,383.5,383.5,615.0
3545.7190635451507,0.7625991832062227,116.5,383.5,383.5,615.0
3546.7391304347825,0.7628185751441928,116.5,383.5,383.5,615.0
3547.759197324415,0.7630379670821631,116.5,383.5,383.5,615.0
3548.7792642140466,0.7632573590201333,116.5,383.5,383.5,615.0
3549.799331103679,0.7634767509581035,116.5,383.5,383.5,615.0
3550.819397993311,0.7636961428960738,116.5,383.5,383.5,615.0
3551.839464882943,0.763915534834044,116.5,383.5,383.5,615.0
3552.8595317725753,0.7641349267720142,116.5,383.5,383.5,615.0
3553.879598662207,0.7643543187099844,116.5,383.5,383.5,615.0
3554.8996655518395,0.7645737106479547,116.5,383.5,383.5,615.0
3555.9197324414718,0.7647931025859249,116.5,383.5,383.5,615.0
3556.9397993311036,0.7650124945238951,116.5,383.5,383.5,615.0
3557.959866220736,0.7652318864618654,116.5,383.5,383.5,615.0
3558.9799331103677,0.7654512783998356,116.5,383.5,383.5,615.0
3560.0,0.7656706703378058,116.5,383.5,383.5,615.0


==> post_proc/survival_count_vs_s_window_15cent.csv <==
s_m,alpha,nominal_1_short,robust_s_4_short,lazy_s_4_short,lazy_s_p_4_short
3255.0,0.7000724808847073,1000,1000,1000,1000
3256.0200668896323,0.7002918728226776,1000,1000,1000,1000
3257.040133779264,0.7005112647606477,1000,1000,1000,1000
3258.0602006688964,0.700730656698618,1000,1000,1000,1000
3259.0802675585282,0.7009500486365882,1000,1000,1000,1000
3260.1003344481605,0.7011694405745584,1000,1000,1000,1000
3261.120401337793,0.7013888325125287,1000,1000,1000,1000
3262.1404682274247,0.7016082244504989,1000,1000,1000,1000
3263.160535117057,0.7018276163884691,1000,1000,1000,1000
3264.180602006689,0.7020470083264393,1000,1000,1000,1000
3265.200668896321,0.7022664002644096,1000,1000,1000,1000
3266.2207357859534,0.7024857922023798,1000,1000,1000,1000
3267.240802675585,0.70270518414035,1000,1000,1000,1000
3268.2608695652175,0.7029245760783203,1000,1000,1000,1000
3269.2809364548493,0.7031439680162904,1000,1000,1000,1000
3270.3010033444816,0.7033633599542607,1000,1000,1000,1000
3271.321070234114,0.703582751892231,1000,1000,1000,1000
3272.3411371237457,0.7038021438302012,1000,1000,1000,1000
3273.361204013378,0.7040215357681715,1000,1000,1000,1000
3274.38127090301,0.7042409277061417,1000,1000,1000,1000
3275.401337792642,0.7044603196441119,1000,1000,1000,1000
3276.4214046822744,0.7046797115820822,1000,1000,1000,1000
3277.4414715719063,0.7048991035200524,1000,1000,1000,1000
3278.4615384615386,0.7051184954580226,1000,1000,1000,1000
3279.4816053511704,0.7053378873959928,1000,1000,1000,1000
3280.5016722408027,0.7055572793339631,1000,1000,1000,1000
3281.521739130435,0.7057766712719333,1000,1000,1000,1000
3282.541806020067,0.7059960632099035,1000,1000,1000,1000
3283.561872909699,0.7062154551478738,1000,1000,1000,1000
3284.581939799331,0.7064348470858439,1000,1000,1000,1000
3285.6020066889632,0.7066542390238142,1000,1000,1000,1000
3286.6220735785955,0.7068736309617845,1000,1000,1000,1000
3287.6421404682274,0.7070930228997546,1000,1000,1000,1000
3288.6622073578596,0.7073124148377249,1000,1000,1000,1000
3289.6822742474915,0.707531806775695,999,1000,1000,1000
3290.7023411371238,0.7077511987136653,999,1000,1000,1000
3291.722408026756,0.7079705906516356,999,1000,1000,1000
3292.742474916388,0.7081899825896057,999,993,993,979
3293.76254180602,0.708409374527576,999,812,812,924
3294.782608695652,0.7086287664655462,999,812,812,924
3295.8026755852843,0.7088481584035164,999,812,812,924
3296.8227424749166,0.7090675503414867,999,812,812,924
3297.8428093645484,0.7092869422794569,933,812,812,924
3298.8628762541807,0.7095063342174271,600,812,812,924
3299.8829431438126,0.7097257261553973,509,812,812,924
3300.903010033445,0.7099451180933676,461,812,812,924
3301.923076923077,0.7101645100313378,461,812,812,924
3302.943143812709,0.710383901969308,461,812,812,924
3303.9632107023413,0.7106032939072783,459,812,812,924
3304.983277591973,0.7108226858452485,458,812,812,924
3306.0033444816054,0.7110420777832188,458,812,812,924
3307.0234113712377,0.7112614697211891,456,812,812,924
3308.0434782608695,0.7114808616591592,454,812,812,924
3309.063545150502,0.7117002535971295,452,812,812,924
3310.0836120401336,0.7119196455350997,451,812,812,924
3311.103678929766,0.71213903747307,450,812,812,924
3312.123745819398,0.7123584294110402,450,812,812,924
3313.14381270903,0.7125778213490104,450,812,812,924
3314.1638795986623,0.7127972132869806,449,812,812,924
3315.183946488294,0.7130166052249508,449,812,812,924
3316.2040133779265,0.7132359971629211,448,812,812,924
3317.2240802675587,0.7134553891008913,447,812,812,924
3318.2441471571906,0.7136747810388615,447,812,812,924
3319.264214046823,0.7138941729768318,447,812,812,924
3320.2842809364547,0.7141135649148019,447,812,812,924
3321.304347826087,0.7143329568527722,447,812,812,924
3322.3244147157193,0.7145523487907425,447,812,812,924
3323.344481605351,0.7147717407287126,447,812,812,924
3324.3645484949834,0.7149911326666829,447,812,812,924
3325.3846153846152,0.7152105246046531,447,812,812,924
3326.4046822742475,0.7154299165426233,447,812,812,924
3327.42474916388,0.7156493084805936,447,812,812,924
3328.4448160535117,0.7158687004185638,447,812,812,924
3329.464882943144,0.716088092356534,447,812,812,924
3330.484949832776,0.7163074842945042,447,812,812,924
3331.505016722408,0.7165268762324745,447,812,812,924
3332.5250836120404,0.7167462681704447,447,812,812,924
3333.545150501672,0.7169656601084149,447,812,812,924
3334.5652173913045,0.7171850520463852,447,812,812,924
3335.5852842809363,0.7174044439843554,447,812,812,924
3336.6053511705686,0.7176238359223257,447,812,812,924
3337.625418060201,0.7178432278602959,447,812,812,924
3338.6454849498327,0.7180626197982661,447,812,812,924
3339.665551839465,0.7182820117362364,447,812,812,924
3340.685618729097,0.7185014036742066,447,812,812,924
3341.705685618729,0.7187207956121768,447,812,812,924
3342.725752508361,0.718940187550147,447,812,812,924
3343.7458193979933,0.7191595794881173,447,812,812,924
3344.7658862876256,0.7193789714260875,447,812,812,924
3345.7859531772574,0.7195983633640577,447,812,812,924
3346.8060200668897,0.719817755302028,447,812,812,924
3347.8260869565215,0.7200371472399981,447,812,812,924
3348.846153846154,0.7202565391779684,447,812,812,924
3349.866220735786,0.7204759311159387,444,812,812,924
3350.886287625418,0.7206953230539088,440,812,812,924
3351.90635451505,0.7209147149918791,440,811,811,924
3352.926421404682,0.7211341069298493,440,811,811,924
3353.9464882943143,0.7213534988678195,440,811,811,924
3354.9665551839466,0.7215728908057898,418,811,811,924
3355.9866220735785,0.72179228274376,304,811,811,924
3357.0066889632108,0.7220116746817302,279,811,811,924
3358.0267558528426,0.7222310666197004,271,811,811,924
3359.046822742475,0.7224504585576706,251,811,811,924
3360.066889632107,0.7226698504956409,249,811,811,924
3361.086956521739,0.7228892424336111,247,811,811,924
3362.1070234113713,0.7231086343715813,247,811,811,924
3363.127090301003,0.7233280263095515,240,811,811,924
3364.1471571906354,0.7235474182475218,229,811,811,924
3365.1672240802677,0.723766810185492,203,811,811,924
3366.1872909698995,0.7239862021234622,198,811,811,923
3367.207357859532,0.7242055940614325,195,803,803,922
3368.2274247491637,0.7244249859994027,192,787,787,913
3369.247491638796,0.724644377937373,188,778,778,905
3370.2675585284283,0.7248637698753433,187,773,773,904
3371.28762541806,0.7250831618133134,187,773,773,903
3372.3076923076924,0.7253025537512837,186,773,773,903
3373.327759197324,0.7255219456892539,185,773,773,903
3374.3478260869565,0.7257413376272241,184,773,773,903
3375.367892976589,0.7259607295651944,184,773,773,903
3376.3879598662206,0.7261801215031646,184,773,773,903
3377.408026755853,0.7263995134411348,184,773,773,903
3378.4280936454848,0.726618905379105,184,773,773,902
3379.448160535117,0.7268382973170753,184,771,771,899
3380.4682274247493,0.7270576892550455,183,761,761,890
3381.488294314381,0.7272770811930157,180,749,749,863
3382.5083612040135,0.727496473130986,176,737,737,847
3383.5284280936453,0.7277158650689561,175,632,632,772
3384.5484949832776,0.7279352570069264,165,512,512,682
3385.56856187291,0.7281546489448967,159,498,498,671
3386.5886287625417,0.7283740408828668,150,471,471,655
3387.608695652174,0.7285934328208371,138,456,456,653
3388.628762541806,0.7288128247588073,138,440,440,648
3389.648829431438,0.7290322166967775,137,431,431,647
3390.6688963210704,0.7292516086347478,137,431,431,647
3391.6889632107022,0.729471000572718,137,431,431,647
3392.7090301003345,0.7296903925106882,135,430,430,647
3393.7290969899664,0.7299097844486584,132,430,430,647
3394.7491638795987,0.7301291763866287,128,429,429,647
3395.769230769231,0.7303485683245989,126,427,427,647
3396.789297658863,0.7305679602625691,124,427,427,647
3397.809364548495,0.7307873522005394,122,426,426,647
3398.829431438127,0.7310067441385096,122,424,424,647
3399.849498327759,0.7312261360764799,122,423,423,647
3400.8695652173915,0.7314455280144501,122,422,422,646
3401.8896321070233,0.7316649199524203,122,422,422,645
3402.9096989966556,0.7318843118903906,122,422,422,645
3403.9297658862874,0.7321037038283608,122,422,422,645
3404.9498327759197,0.732323095766331,122,422,422,645
3405.969899665552,0.7325424877043013,122,422,422,645
3406.989966555184,0.7327618796422715,122,422,422,645
3408.010033444816,0.7329812715802417,122,422,422,645
3409.030100334448,0.7332006635182119,122,422,422,645
3410.0501672240803,0.7334200554561822,122,422,422,645
3411.0702341137126,0.7336394473941524,122,422,422,645
3412.0903010033444,0.7338588393321226,122,422,422,645
3413.1103678929767,0.7340782312700929,122,422,422,645
3414.1304347826085,0.734297623208063,122,422,422,645
3415.150501672241,0.7345170151460333,122,422,422,645
3416.170568561873,0.7347364070840036,122,422,422,645
3417.190635451505,0.7349557990219737,122,422,422,645
3418.210702341137,0.735175190959944,122,422,422,645
3419.230769230769,0.7353945828979142,122,422,422,645
3420.2508361204013,0.7356139748358844,122,422,422,645
3421.2709030100336,0.7358333667738547,122,422,422,645
3422.2909698996655,0.7360527587118249,122,422,422,645
3423.3110367892978,0.7362721506497951,122,422,422,645
3424.3311036789296,0.7364915425877653,122,422,422,645
3425.351170568562,0.7367109345257356,122,422,422,645
3426.371237458194,0.7369303264637058,122,422,422,645
3427.391304347826,0.737149718401676,122,422,422,645
3428.4113712374583,0.7373691103396462,122,422,422,645
3429.43143812709,0.7375885022776164,122,422,422,645
3430.4515050167224,0.7378078942155867,122,422,422,645
3431.4715719063547,0.738027286153557,122,422,422,645
3432.4916387959865,0.7382466780915272,122,422,422,645
3433.511705685619,0.7384660700294975,122,422,422,645
3434.5317725752507,0.7386854619674676,122,422,422,645
3435.551839464883,0.7389048539054379,122,422,422,645
3436.5719063545152,0.7391242458434082,122,422,422,645
3437.591973244147,0.7393436377813783,122,422,422,645
3438.6120401337794,0.7395630297193486,122,422,422,645
3439.632107023411,0.7397824216573188,122,422,422,645
3440.6521739130435,0.740001813595289,122,422,422,645
3441.672240802676,0.7402212055332593,122,422,422,645
3442.6923076923076,0.7404405974712295,122,422,422,645
3443.71237458194,0.7406599894091997,122,422,422,645
3444.7324414715717,0.7408793813471699,122,422,422,645
3445.752508361204,0.7410987732851402,122,422,422,645
3446.7725752508363,0.7413181652231104,122,422,422,645
3447.792642140468,0.7415375571610806,122,422,422,645
3448.8127090301005,0.7417569490990509,122,422,422,645
3449.8327759197323,0.741976341037021,122,422,422,645
3450.8528428093646,0.7421957329749913,122,422,422,645
3451.872909698997,0.7424151249129616,122,422,422,645
3452.8929765886287,0.7426345168509317,122,422,422,645
3453.913043478261,0.742853908788902,122,422,422,645
3454.933110367893,0.7430733007268722,122,422,422,645
3455.953177257525,0.7432926926648424,122,422,422,645
3456.973244147157,0.7435120846028126,122,422,422,645
3457.9933110367892,0.7437314765407829,122,422,422,645
3459.0133779264215,0.7439508684787531,122,422,422,645
3460.0334448160534,0.7441702604167233,122,422,422,645
3461.0535117056857,0.7443896523546936,122,422,422,645
3462.0735785953175,0.7446090442926638,122,422,422,645
3463.09364548495,0.744828436230634,122,422,422,645
3464.113712374582,0.7450478281686043,122,422,422,645
3465.133779264214,0.7452672201065745,122,422,422,645
3466.153846153846,0.7454866120445448,122,422,422,645
3467.173913043478,0.745706003982515,122,422,422,645
3468.1939799331103,0.7459253959204852,122,422,422,645
3469.2140468227426,0.7461447878584555,122,422,422,645
3470.2341137123744,0.7463641797964257,122,422,422,645
3471.2541806020067,0.7465835717343959,122,422,422,645
3472.2742474916386,0.7468029636723661,122,422,422,645
3473.294314381271,0.7470223556103364,122,422,422,645
3474.314381270903,0.7472417475483066,122,422,422,645
3475.334448160535,0.7474611394862768,122,422,422,645
3476.3545150501673,0.7476805314242471,122,422,422,645
3477.374581939799,0.7478999233622172,122,422,422,645
3478.3946488294314,0.7481193153001875,122,422,422,645
3479.4147157190637,0.7483387072381578,122,422,422,645
3480.4347826086955,0.7485580991761279,122,422,422,645
3481.454849498328,0.7487774911140982,122,422,422,645
3482.4749163879596,0.7489968830520684,122,422,422,645
3483.494983277592,0.7492162749900386,122,422,422,645
3484.515050167224,0.7494356669280089,122,422,422,645
3485.535117056856,0.749655058865979,122,422,422,645
3486.5551839464883,0.7498744508039493,122,422,422,645
3487.57525083612,0.7500938427419195,122,422,422,645
3488.5953177257525,0.7503132346798898,122,422,422,645
3489.6153846153848,0.75053262661786,122,422,422,645
3490.6354515050166,0.7507520185558302,122,422,422,645
3491.655518394649,0.7509714104938005,122,422,422,645
3492.6755852842807,0.7511908024317706,122,422,422,645
3493.695652173913,0.7514101943697409,122,422,422,645
3494.7157190635453,0.7516295863077112,122,422,422,645
3495.735785953177,0.7518489782456814,122,422,422,645
3496.7558528428094,0.7520683701836517,122,422,422,645
3497.7759197324413,0.7522877621216219,122,422,422,645
3498.7959866220735,0.7525071540595921,122,422,422,645
3499.816053511706,0.7527265459975624,122,422,422,645
3500.8361204013377,0.7529459379355325,122,422,422,645
3501.85618729097,0.7531653298735028,122,422,422,645
3502.876254180602,0.753384721811473,122,422,422,645
3503.896321070234,0.7536041137494432,122,422,422,645
3504.9163879598664,0.7538235056874135,122,422,422,645
3505.936454849498,0.7540428976253837,122,422,422,645
3506.9565217391305,0.754262289563354,122,422,422,645
3507.9765886287623,0.7544816815013241,122,422,422,645
3508.9966555183946,0.7547010734392944,122,422,422,645
3510.016722408027,0.7549204653772646,122,422,422,645
3511.0367892976587,0.7551398573152348,122,422,422,645
3512.056856187291,0.7553592492532051,122,422,422,645
3513.076923076923,0.7555786411911752,122,422,422,645
3514.096989966555,0.7557980331291455,122,422,422,645
3515.1170568561874,0.7560174250671158,122,422,422,645
3516.1371237458193,0.7562368170050859,122,422,422,645
3517.1571906354516,0.7564562089430562,122,422,422,645
3518.1772575250834,0.7566756008810264,122,422,422,645
3519.1973244147157,0.7568949928189966,122,422,422,645
3520.217391304348,0.7571143847569669,122,422,422,645
3521.23745819398,0.7573337766949371,122,422,422,645
3522.257525083612,0.7575531686329073,122,422,422,645
3523.277591973244,0.7577725605708775,122,422,422,645
3524.2976588628762,0.7579919525088478,122,422,422,645
3525.3177257525085,0.758211344446818,122,422,422,645
3526.3377926421404,0.7584307363847882,122,422,422,645
3527.3578595317726,0.7586501283227585,122,422,422,645
3528.3779264214045,0.7588695202607287,122,422,422,645
3529.3979933110368,0.759088912198699,122,422,422,645
3530.418060200669,0.7593083041366693,122,422,422,645
3531.438127090301,0.7595276960746394,122,422,422,645
3532.458193979933,0.7597470880126097,122,422,422,645
3533.478260869565,0.7599664799505799,122,422,422,645
3534.4983277591973,0.7601858718885501,122,422,422,645
3535.5183946488296,0.7604052638265204,122,422,422,645
3536.5384615384614,0.7606246557644906,122,422,422,645
3537.5585284280937,0.7608440477024608,122,422,422,645
3538.5785953177256,0.761063439640431,122,422,422,645
3539.598662207358,0.7612828315784013,122,422,422,645
3540.61872909699,0.7615022235163715,122,422,422,645
3541.638795986622,0.7617216154543417,122,422,422,645
3542.6588628762543,0.761941007392312,122,422,422,645
3543.678929765886,0.7621603993302821,122,422,422,645
3544.6989966555184,0.7623797912682524,122,422,422,645
3545.7190635451507,0.7625991832062227,122,422,422,645
3546.7391304347825,0.7628185751441928,122,422,422,645
3547.759197324415,0.7630379670821631,122,422,422,645
3548.7792642140466,0.7632573590201333,122,422,422,645
3549.799331103679,0.7634767509581035,122,422,422,645
3550.819397993311,0.7636961428960738,122,422,422,645
3551.839464882943,0.763915534834044,122,422,422,645
3552.8595317725753,0.7641349267720142,122,422,422,645
3553.879598662207,0.7643543187099844,122,422,422,645
3554.8996655518395,0.7645737106479547,122,422,422,645
3555.9197324414718,0.7647931025859249,122,422,422,645
3556.9397993311036,0.7650124945238951,122,422,422,645
3557.959866220736,0.7652318864618654,122,422,422,645
3558.9799331103677,0.7654512783998356,122,422,422,645
3560.0,0.7656706703378058,122,422,422,645

